One-site density matrix renormalization group and alternating minimum energy algorithm

Given in the title are two algorithms to compute the extreme eigenstate of a high-dimensional Hermitian matrix using the tensor train (TT) / matrix product states (MPS) representation. Both methods empower the traditional alternating direction scheme with the auxiliary (e.g. gradient) information, which substantially improves the convergence in many difficult cases. Being conceptually close, these methods have different derivation, implementation, theoretical and practical properties. We emphasize the differences, and reproduce the numerical example to compare the performance of two algorithms.

==> dat/e3.dat <==
   1.0000000e-01   1.7409900e-01   1.2273932e+02   9.3805000e-02   1.2253979e+02   8.9951000e-02   1.2221993e+02
   2.0000000e-01   1.8508600e-01   1.1033336e+02   1.0667000e-01   1.0997859e+02   1.0299000e-01   1.0943468e+02
   3.0000000e-01   1.9602100e-01   9.7744604e+01   1.1712500e-01   9.7070294e+01   1.1662100e-01   9.6321031e+01
   4.0000000e-01   2.0696400e-01   8.4306846e+01   1.2749300e-01   8.3518519e+01   1.2890200e-01   8.2366292e+01
   5.0000000e-01   2.1794400e-01   7.1832406e+01   1.3788600e-01   7.0952904e+01   1.4079000e-01   6.9592109e+01
   6.0000000e-01   2.2886300e-01   6.0168394e+01   1.4821900e-01   5.9151344e+01   1.5265000e-01   5.7514472e+01
   7.0000000e-01   2.3980700e-01   4.8481447e+01   1.5858300e-01   4.7320580e+01   1.6421100e-01   4.5565212e+01
   8.0000000e-01   2.5076100e-01   3.5679280e+01   1.6898800e-01   3.4422340e+01   1.7661700e-01   3.2523105e+01
   9.0000000e-01   2.6176300e-01   2.1624277e+01   1.7940000e-01   2.0207096e+01   1.8829500e-01   1.8391750e+01
   1.0000000e+00   2.7460200e-01   1.1112588e+01   1.9117700e-01   9.9469300e+00   2.0233300e-01   7.2453384e+00
   1.1000000e+00   3.4369100e-01   1.0282226e+01   2.3441900e-01   9.1681669e+00   2.3850200e-01   6.8118871e+00
   1.2000000e+00   3.5710000e-01   9.5552643e+00   2.4993200e-01   8.8520214e+00   2.4955200e-01   6.3829557e+00
   1.3000000e+00   3.7059800e-01   8.7648261e+00   2.6547800e-01   8.2389028e+00   2.6092900e-01   5.8545730e+00
   1.4000000e+00   3.8408300e-01   8.0730604e+00   2.8102900e-01   7.5766420e+00   2.7198100e-01   5.5156350e+00
   1.5000000e+00   3.9764300e-01   7.5922546e+00   2.9648600e-01   7.0157544e+00   2.8329900e-01   5.1274107e+00
   1.6000000e+00   4.1116300e-01   6.8725219e+00   3.1202700e-01   6.2549280e+00   2.9473600e-01   4.5222883e+00
   1.7000000e+00   4.2464700e-01   6.4272117e+00   3.2751500e-01   5.8044155e+00   3.0579400e-01   4.1483230e+00
   1.8000000e+00   4.3808300e-01   5.7843664e+00   3.4305300e-01   5.2195595e+00   3.1730900e-01   3.4569335e+00
   1.9000000e+00   4.5154400e-01   5.2407107e+00   3.5847600e-01   4.6677577e+00   3.2864300e-01   3.0720260e+00
   2.0000000e+00   4.6427700e-01   4.4833834e+00   3.7275000e-01   3.8818068e+00   3.3979800e-01   2.7537485e+00
   2.1000000e+00   5.3158100e-01   4.2796123e+00   4.0236700e-01   3.5756766e+00   3.7601400e-01   2.6611797e+00
   2.2000000e+00   5.4418600e-01   4.0060415e+00   4.1644800e-01   3.1236267e+00   3.9050100e-01   2.4895600e+00
   2.3000000e+00   5.5687700e-01   3.6480271e+00   4.3073000e-01   2.8066661e+00   4.0553800e-01   2.2870896e+00
   2.4000000e+00   5.6959500e-01   3.3549881e+00   4.4466200e-01   2.6084571e+00   4.2004000e-01   2.1033795e+00
   2.5000000e+00   5.8236400e-01   3.0244964e+00   4.5859800e-01   2.4435815e+00   4.3486300e-01   1.8892482e+00
   2.6000000e+00   5.9527000e-01   2.6359228e+00   4.7279100e-01   2.2308624e+00   4.4997900e-01   1.6885036e+00
   2.7000000e+00   6.0816600e-01   2.3213068e+00   4.8762300e-01   1.9945652e+00   4.6751600e-01   1.4484993e+00
   2.8000000e+00   6.2096000e-01   1.9899542e+00   5.0196200e-01   1.8059431e+00   4.8672700e-01   1.2189326e+00
   2.9000000e+00   6.3366000e-01   1.7053709e+00   5.1628600e-01   1.5893385e+00   5.0275000e-01   1.0021433e+00
   3.0000000e+00   6.4567700e-01   1.4764099e+00   5.3119900e-01   1.2663980e+00   5.1649200e-01   8.4161696e-01
   3.1000000e+00   6.9684600e-01   1.4397634e+00   5.6618400e-01   1.2301585e+00   5.5915900e-01   8.3482908e-01
   3.2000000e+00   7.1101800e-01   1.3440742e+00   5.8634700e-01   1.1584968e+00   5.8147200e-01   8.2244702e-01
   3.3000000e+00   7.2486500e-01   1.2808778e+00   6.0596600e-01   1.1039435e+00   6.0352700e-01   8.0973090e-01
   3.4000000e+00   7.3900900e-01   1.2298842e+00   6.2599100e-01   1.0373043e+00   6.2701900e-01   7.9409669e-01
   3.5000000e+00   7.5326800e-01   1.1805733e+00   6.4602900e-01   9.7141849e-01   6.4895200e-01   7.8250106e-01
   3.6000000e+00   7.6764100e-01   1.1083987e+00   6.6577500e-01   9.2559739e-01   6.7148500e-01   7.6779187e-01
   3.7000000e+00   7.8203600e-01   1.0439644e+00   6.8550600e-01   8.8193681e-01   6.9226200e-01   7.6040280e-01
   3.8000000e+00   7.9630600e-01   9.9489537e-01   7.0539600e-01   8.3746333e-01   7.1390000e-01   7.4991133e-01
   3.9000000e+00   8.1074600e-01   9.5239294e-01   7.2573100e-01   7.8145355e-01   7.3547100e-01   7.3933635e-01
   4.0000000e+00   8.2363300e-01   9.1672175e-01   7.4192900e-01   7.5881327e-01   7.5233900e-01   7.3715405e-01
   4.1000000e+00   8.7825100e-01   9.1103037e-01   7.8775500e-01   7.5364188e-01   8.0734600e-01   7.3679356e-01
   4.2000000e+00   8.9533700e-01   9.0449184e-01   8.1811200e-01   7.4830500e-01   8.4312900e-01   7.3609749e-01
   4.3000000e+00   9.1203000e-01   8.9968137e-01   8.4834800e-01   7.4501762e-01   8.7975100e-01   7.3534672e-01
   4.4000000e+00   9.2931600e-01   8.9364390e-01   8.7889400e-01   7.4145131e-01   9.1600200e-01   7.3462229e-01
   4.5000000e+00   9.4618100e-01   8.8745986e-01   9.0903900e-01   7.3865445e-01   9.5086400e-01   7.3391426e-01
   4.6000000e+00   9.6300300e-01   8.7979508e-01   9.3927100e-01   7.3566926e-01   9.8522700e-01   7.3324283e-01
   4.7000000e+00   9.7978000e-01   8.7217322e-01   9.7139100e-01   7.3281806e-01   1.0200570e+00   7.3255337e-01
   4.8000000e+00   9.9669000e-01   8.6007974e-01   1.0103220e+00   7.2942517e-01   1.0546740e+00   7.3187399e-01
   4.9000000e+00   1.0132760e+00   8.4603736e-01   1.0398500e+00   7.2722377e-01   1.0886360e+00   7.3124255e-01
   5.0000000e+00   1.0277840e+00   8.3492864e-01   1.0643320e+00   7.2549217e-01   1.1163450e+00   7.3092239e-01
   5.1000000e+00   1.0901840e+00   8.2779078e-01   1.1345260e+00   7.2277266e-01   1.2047760e+00   7.3080734e-01
   5.2000000e+00   1.1111910e+00   8.1386760e-01   1.1910780e+00   7.1471900e-01   1.2775380e+00   7.3043888e-01
   5.3000000e+00   1.1319480e+00   7.9770567e-01   1.2465680e+00   7.0361748e-01   1.3505600e+00   7.3007117e-01
   5.4000000e+00   1.1529500e+00   7.8024304e-01   1.3035180e+00   6.8985504e-01   1.4234330e+00   7.2970249e-01
   5.5000000e+00   1.1739710e+00   7.5799402e-01   1.3605960e+00   6.7109698e-01   1.4972530e+00   7.2933271e-01
   5.6000000e+00   1.1955920e+00   7.3356869e-01   1.4177110e+00   6.4512573e-01   1.5706320e+00   7.2895871e-01
   5.7000000e+00   1.2167680e+00   7.0613242e-01   1.4749550e+00   6.0560664e-01   1.6436160e+00   7.2858908e-01
   5.8000000e+00   1.2378240e+00   6.7247360e-01   1.5320620e+00   5.4163521e-01   1.7167460e+00   7.2821744e-01
   5.9000000e+00   1.2587630e+00   6.3270180e-01   1.5914920e+00   4.3909065e-01   1.7898880e+00   7.2785812e-01
   6.0000000e+00   1.2778480e+00   5.9781700e-01   1.6443050e+00   3.2386959e-01   1.8462510e+00   7.2770949e-01
   6.1000000e+00   1.3588340e+00   5.4131718e-01   1.7824260e+00   2.3273167e-01   1.9748650e+00   7.2770973e-01
   6.2000000e+00   1.3905980e+00   5.0182049e-01   1.9135630e+00   2.1922034e-01   2.0700340e+00   7.2771024e-01
   6.3000000e+00   1.4219250e+00   4.6097852e-01   2.0432160e+00   2.0636700e-01   2.1657760e+00   7.2771081e-01
   6.4000000e+00   1.4530770e+00   4.2964321e-01   2.1732420e+00   1.9486346e-01   2.2611710e+00   7.2771137e-01
   6.5000000e+00   1.4847310e+00   3.9142288e-01   2.3008880e+00   1.8242778e-01   2.3567640e+00   7.2771181e-01
   6.6000000e+00   1.5159510e+00   3.4962475e-01   2.4291570e+00   1.7083027e-01   2.4523120e+00   7.2771216e-01
   6.7000000e+00   1.5475930e+00   3.0193811e-01   2.5576660e+00   1.6145836e-01   2.5478900e+00   7.2771259e-01
   6.8000000e+00   1.5787910e+00   2.7285373e-01   2.6856700e+00   1.5430002e-01   2.6434490e+00   7.2771299e-01
   6.9000000e+00   1.6101200e+00   2.3978979e-01   2.8182890e+00   1.4679837e-01   2.7388280e+00   7.2771333e-01
   7.0000000e+00   1.6386950e+00   1.9614399e-01   2.9353770e+00   1.1085945e-01   2.8056870e+00   7.2771366e-01
   7.1000000e+00   1.7578530e+00   1.4959214e-01   3.1967000e+00   9.7148115e-02   2.9269710e+00   7.2771371e-01
   7.2000000e+00   1.8094220e+00   1.4529401e-01   3.4840010e+00   9.5553978e-02   3.0199180e+00   7.2771370e-01
   7.3000000e+00   1.8594560e+00   1.4132491e-01   3.7750150e+00   9.3758366e-02   3.1166530e+00   7.2771370e-01
   7.4000000e+00   1.9096600e+00   1.3805595e-01   4.0603540e+00   9.1548423e-02   3.2097110e+00   7.2771370e-01
   7.5000000e+00   1.9582450e+00   1.3577562e-01   4.3560070e+00   8.8810696e-02   3.3027210e+00   7.2771369e-01
   7.6000000e+00   2.0067410e+00   1.3370840e-01   4.6408330e+00   8.5278891e-02   3.3958630e+00   7.2771369e-01
   7.7000000e+00   2.0549750e+00   1.3183278e-01   4.9254240e+00   8.0465613e-02   3.4889290e+00   7.2771368e-01
   7.8000000e+00   2.1030460e+00   1.2960009e-01   5.2094110e+00   7.3454531e-02   3.5819520e+00   7.2771368e-01
   7.9000000e+00   2.1552760e+00   1.2600641e-01   5.5111950e+00   6.2428925e-02   3.6749130e+00   7.2771367e-01
   8.0000000e+00   2.2018640e+00   1.0414432e-01   5.7350990e+00   5.2137113e-02   3.7392240e+00   7.2771372e-01
   8.1000000e+00   2.3851150e+00   9.9256331e-02   6.2423710e+00   4.5374340e-02   3.8607820e+00   7.2771372e-01
   8.2000000e+00   2.4698120e+00   9.7510631e-02   6.7410810e+00   4.2963180e-02   3.9530520e+00   7.2771371e-01
   8.3000000e+00   2.5553990e+00   9.5809521e-02   7.3271320e+00   4.0252216e-02   4.0455550e+00   7.2771371e-01
   8.4000000e+00   2.6418390e+00   9.4126216e-02   8.0181520e+00   3.7563777e-02   4.1384200e+00   7.2771370e-01
   8.5000000e+00   2.7267080e+00   9.2329135e-02   8.7379090e+00   3.4306560e-02   4.2307530e+00   7.2771369e-01
   8.6000000e+00   2.8122590e+00   9.0636253e-02   9.4919700e+00   3.0847833e-02   4.3232810e+00   7.2771369e-01
   8.7000000e+00   2.8974600e+00   8.9003518e-02   1.0246767e+01   2.7216958e-02   4.4158220e+00   7.2771368e-01
   8.8000000e+00   2.9829200e+00   8.6240002e-02   1.1019274e+01   2.2704845e-02   4.5083470e+00   7.2771368e-01
   8.9000000e+00   3.0705260e+00   8.1607769e-02   1.1828117e+01   1.6100351e-02   4.6012270e+00   7.2771367e-01
   9.0000000e+00   3.1387160e+00   7.8472587e-02   1.2368812e+01   1.3213946e-02   4.6649890e+00   7.2771366e-01
   9.1000000e+00   3.4608560e+00   7.5174140e-02   1.3323275e+01   1.0781797e-02   4.7853830e+00   7.2771366e-01
   9.2000000e+00   3.6227080e+00   7.4262283e-02   1.3954214e+01   1.0203754e-02   4.8790020e+00   7.2771366e-01
   9.3000000e+00   3.7817840e+00   7.3466774e-02   1.4711979e+01   9.5911228e-03   4.9727520e+00   7.2771366e-01
   9.4000000e+00   3.9449280e+00   7.2507800e-02   1.5642516e+01   9.0247371e-03   5.0665820e+00   7.2771366e-01
   9.5000000e+00   4.1036000e+00   7.1640095e-02   1.6731999e+01   8.6066790e-03   5.1611290e+00   7.2771365e-01
   9.6000000e+00   4.2653250e+00   7.0609329e-02   1.8019382e+01   8.2864626e-03   5.2555720e+00   7.2771365e-01
   9.7000000e+00   4.4308100e+00   6.9428928e-02   1.9480230e+01   7.8955495e-03   5.3493330e+00   7.2771364e-01
   9.8000000e+00   4.5992350e+00   6.6595769e-02   2.1076460e+01   7.5159786e-03   5.4419850e+00   7.2771364e-01
   9.9000000e+00   4.7699880e+00   6.0086706e-02   2.2823942e+01   7.1347158e-03   5.5345620e+00   7.2771364e-01
   1.0000000e+01   4.8953570e+00   5.0941368e-02   2.3935146e+01   7.0053252e-03   5.5988760e+00   7.2771363e-01
   1.0100000e+01   5.5279250e+00   4.5347124e-02   2.5386371e+01   6.6790911e-03   5.7205290e+00   7.2771363e-01
   1.0200000e+01   5.8737350e+00   4.3967892e-02   2.6101914e+01   6.3714093e-03   5.8128900e+00   7.2771363e-01
   1.0300000e+01   6.2147070e+00   4.2779041e-02   2.6954607e+01   6.0955722e-03   5.9055200e+00   7.2771363e-01
   1.0400000e+01   6.5516390e+00   4.1398764e-02   2.7997257e+01   5.9404360e-03   5.9979230e+00   7.2771363e-01
   1.0500000e+01   6.8897200e+00   3.9781328e-02   2.9293218e+01   5.8568606e-03   6.0904120e+00   7.2771361e-01
   1.0600000e+01   7.2355100e+00   3.8071399e-02   3.0869969e+01   5.7545860e-03   6.1830640e+00   7.2771361e-01
   1.0700000e+01   7.5811590e+00   3.6467438e-02   3.2814937e+01   5.6512209e-03   6.2759060e+00   7.2771361e-01
   1.0800000e+01   7.9266550e+00   3.3248894e-02   3.5239600e+01   5.5733812e-03   6.3682450e+00   7.2771360e-01
   1.0900000e+01   8.2750910e+00   2.9883756e-02   3.8122384e+01   5.5046426e-03   6.4605810e+00   7.2771360e-01
   1.1000000e+01   8.5224150e+00   1.9909104e-02   3.9784359e+01   5.4970493e-03   6.5240700e+00   7.2771360e-01
   1.1100000e+01   9.7374530e+00   1.2013373e-02   4.1607978e+01   5.2876133e-03   6.6449130e+00   7.2771360e-01
   1.1200000e+01   1.0403724e+01   1.1439808e-02   4.2357442e+01   5.0431903e-03   6.7387930e+00   7.2771360e-01
   1.1300000e+01   1.1072138e+01   1.0837373e-02   4.3234709e+01   4.8435815e-03   6.8326620e+00   7.2771360e-01
   1.1400000e+01   1.1763607e+01   1.0188068e-02   4.4225257e+01   4.8226865e-03   6.9266630e+00   7.2771360e-01
   1.1500000e+01   1.2446316e+01   9.5970608e-03   4.5449932e+01   4.8227190e-03   7.0205290e+00   7.2771359e-01
   1.1600000e+01   1.3106269e+01   8.9989286e-03   4.6943566e+01   4.8227882e-03   7.1148860e+00   7.2771358e-01
   1.1700000e+01   1.3798469e+01   8.3299860e-03   4.8812592e+01   4.8226857e-03   7.2075110e+00   7.2771358e-01
   1.1800000e+01   1.4533402e+01   7.4950668e-03   5.1248917e+01   4.8225812e-03   7.2999790e+00   7.2771358e-01
   1.1900000e+01   1.5271448e+01   6.0979460e-03   5.4230077e+01   4.8224907e-03   7.3924670e+00   7.2771358e-01
   1.2000000e+01   1.5725093e+01   5.0696061e-03   5.6053710e+01   4.8373680e-03   7.4560420e+00   7.2771358e-01
   1.2100000e+01   1.8235612e+01   4.9031034e-03   5.7894838e+01   4.7416716e-03   7.5777710e+00   7.2771358e-01
   1.2200000e+01   1.9704589e+01   4.6536931e-03   5.8622211e+01   4.5803347e-03   7.6703790e+00   7.2771358e-01
   1.2300000e+01   2.1163994e+01   4.3759965e-03   5.9452675e+01   4.4546113e-03   7.7631050e+00   7.2771357e-01
   1.2400000e+01   2.2662323e+01   4.0988831e-03   6.0362237e+01   4.4546335e-03   7.8559090e+00   7.2771357e-01
   1.2500000e+01   2.4089150e+01   3.7918906e-03   6.1496128e+01   4.4552916e-03   7.9488080e+00   7.2771357e-01
   1.2600000e+01   2.5552450e+01   3.4364168e-03   6.2868110e+01   4.4560609e-03   8.0415210e+00   7.2771357e-01
   1.2700000e+01   2.7008487e+01   3.1194523e-03   6.4606176e+01   4.4564355e-03   8.1346480e+00   7.2771357e-01
   1.2800000e+01   2.8429568e+01   2.8917283e-03   6.6803728e+01   4.4570108e-03   8.2274760e+00   7.2771357e-01
   1.2900000e+01   2.9869721e+01   2.6243850e-03   6.9396507e+01   4.4576945e-03   8.3202250e+00   7.2771356e-01
   1.3000000e+01   3.0738268e+01   2.4762033e-03   7.0998796e+01   4.4257840e-03   8.3841830e+00   7.2771356e-01
   1.3100000e+01   3.5551841e+01   2.4262836e-03   7.2681556e+01   4.3880809e-03   8.5046110e+00   7.2771356e-01
   1.3200000e+01   3.8459399e+01   2.3619541e-03   7.3384239e+01   4.3315548e-03   8.5977800e+00   7.2771356e-01
   1.3300000e+01   4.1392201e+01   2.2946424e-03   7.4177202e+01   4.2940410e-03   8.6909760e+00   7.2771356e-01
   1.3400000e+01   4.4507044e+01   2.2319772e-03   7.5070609e+01   4.2940400e-03   8.7843410e+00   7.2771356e-01
   1.3500000e+01   4.7502275e+01   2.1682564e-03   7.6126149e+01   4.2944902e-03   8.8780680e+00   7.2771355e-01
   1.3600000e+01   5.0504158e+01   2.1045639e-03   7.7426769e+01   4.2951941e-03   8.9713010e+00   7.2771355e-01
   1.3700000e+01   5.3401401e+01   2.0613406e-03   7.9071010e+01   4.2957637e-03   9.0644310e+00   7.2771355e-01
   1.3800000e+01   5.6467377e+01   2.0087207e-03   8.1096766e+01   4.2963990e-03   9.1579390e+00   7.2771355e-01
   1.3900000e+01   5.9599326e+01   1.5939958e-03   8.3418847e+01   4.2971137e-03   9.2509670e+00   7.2771354e-01
   1.4000000e+01   6.1363856e+01   9.2043206e-04   8.4788747e+01   4.2976501e-03   9.3151760e+00   7.2771354e-01
   1.4100000e+01   7.1341415e+01   8.4483859e-04   8.6394598e+01   4.2833525e-03   9.4371000e+00   7.2771354e-01
   1.4200000e+01   7.6766976e+01   8.4553226e-04   8.7062958e+01   4.2833523e-03   9.5300040e+00   7.2771354e-01
   1.4300000e+01   8.2186241e+01   8.4616830e-04   8.7824403e+01   4.2833518e-03   9.6229230e+00   7.2771354e-01
   1.4400000e+01   8.7526812e+01   8.4683476e-04   8.8723316e+01   4.2833510e-03   9.7159320e+00   7.2771354e-01
   1.4500000e+01   9.2914717e+01   8.4090266e-04   8.9769249e+01   4.2837952e-03   9.8087080e+00   7.2771354e-01
   1.4600000e+01   9.8368485e+01   8.4158363e-04   9.1037144e+01   4.2842516e-03   9.9011610e+00   7.2771354e-01
   1.4700000e+01   1.0393512e+02   8.1850167e-04   9.2635183e+01   4.2846966e-03   9.9946720e+00   7.2771354e-01
   1.4800000e+01   1.0969202e+02   7.9951519e-04   9.4595142e+01   4.2851627e-03   1.0087168e+01   7.2771354e-01
   1.4900000e+01   1.1604131e+02   7.0916712e-04   9.6808526e+01   4.2858886e-03   1.0179930e+01   7.2771353e-01
   1.5000000e+01   1.1930215e+02   6.2436629e-04   9.8077297e+01   4.2865879e-03   1.0243510e+01   7.2771353e-01
   1.5100000e+01   1.3840559e+02   5.7715063e-04   9.9641682e+01   4.2728979e-03   1.0364206e+01   7.2771353e-01
   1.5200000e+01   1.4822492e+02   5.5933450e-04   1.0030979e+02   4.2728964e-03   1.0456756e+01   7.2771353e-01
   1.5300000e+01   1.5791816e+02   5.4254039e-04   1.0108035e+02   4.2728957e-03   1.0561109e+01   7.2771353e-01
   1.5400000e+01   1.6772431e+02   5.3117842e-04   1.0201757e+02   4.2728944e-03   1.0654152e+01   7.2771353e-01
   1.5500000e+01   1.7763065e+02   5.1531892e-04   1.0305924e+02   4.2730609e-03   1.0746669e+01   7.2771353e-01
   1.5600000e+01   1.8736306e+02   4.9929927e-04   1.0431520e+02   4.2735891e-03   1.0839195e+01   7.2771352e-01
   1.5700000e+01   1.9705385e+02   4.8830064e-04   1.0587791e+02   4.2740255e-03   1.0931693e+01   7.2771352e-01
   1.5800000e+01   2.0677362e+02   4.7639878e-04   1.0778760e+02   4.2744506e-03   1.1024237e+01   7.2771352e-01
   1.5900000e+01   2.1799550e+02   4.3654763e-04   1.0994463e+02   4.2749431e-03   1.1117009e+01   7.2771351e-01
   1.6000000e+01   2.2341433e+02   4.0908316e-04   1.1115320e+02   4.2755237e-03   1.1181885e+01   7.2771351e-01
   1.6100000e+01   2.5259316e+02   3.6836592e-04   1.1269701e+02   4.2578649e-03   1.1301287e+01   7.2771351e-01
   1.6200000e+01   2.6628776e+02   3.6273644e-04   1.1336129e+02   4.2578654e-03   1.1392266e+01   7.2771351e-01
   1.6300000e+01   2.7957923e+02   3.5675528e-04   1.1413539e+02   4.2578652e-03   1.1484838e+01   7.2771351e-01
   1.6400000e+01   2.9392724e+02   3.5121736e-04   1.1502846e+02   4.2578644e-03   1.1577404e+01   7.2771351e-01
   1.6500000e+01   3.0805970e+02   3.4583508e-04   1.1604834e+02   4.2578644e-03   1.1670030e+01   7.2771351e-01
   1.6600000e+01   3.2221652e+02   3.3473732e-04   1.1725433e+02   4.2582895e-03   1.1762603e+01   7.2771351e-01
   1.6700000e+01   3.3787914e+02   3.1803663e-04   1.1880297e+02   4.2587336e-03   1.1855261e+01   7.2771350e-01
   1.6800000e+01   3.5383601e+02   3.0004375e-04   1.2069425e+02   4.2591757e-03   1.1950600e+01   7.2771350e-01
   1.6900000e+01   3.7145929e+02   2.8883341e-04   1.2283004e+02   4.2596568e-03   1.2043380e+01   7.2771350e-01
   1.7000000e+01   3.7831563e+02   2.8285331e-04   1.2403436e+02   4.2601375e-03   1.2107387e+01   7.2771350e-01
   1.7100000e+01   4.1836977e+02   2.7618289e-04   1.2555194e+02   4.2432801e-03   1.2229786e+01   7.2771350e-01
   1.7200000e+01   4.3649894e+02   2.7059149e-04   1.2621753e+02   4.2432800e-03   1.2322933e+01   7.2771350e-01
   1.7300000e+01   4.5461994e+02   2.6432445e-04   1.2698078e+02   4.2432795e-03   1.2416295e+01   7.2771350e-01
   1.7400000e+01   4.7285210e+02   2.5803553e-04   1.2787411e+02   4.2432788e-03   1.2509616e+01   7.2771350e-01
   1.7500000e+01   4.9099600e+02   2.5213809e-04   1.2888825e+02   4.2432788e-03   1.2602942e+01   7.2771350e-01
   1.7600000e+01   5.0926574e+02   2.5260570e-04   1.3008110e+02   4.2435324e-03   1.2696310e+01   7.2771349e-01
   1.7700000e+01   5.2946233e+02   2.4690197e-04   1.3161618e+02   4.2439449e-03   1.2789626e+01   7.2771349e-01
   1.7800000e+01   5.4988019e+02   2.4759886e-04   1.3344844e+02   4.2443703e-03   1.2882957e+01   7.2771349e-01
   1.7900000e+01   5.7309080e+02   2.3535897e-04   1.3555096e+02   4.2448644e-03   1.2976410e+01   7.2771349e-01
   1.8000000e+01   5.8125986e+02   2.2679027e-04   1.3673470e+02   4.2455542e-03   1.3040300e+01   7.2771349e-01
   1.8100000e+01   6.2839813e+02   2.2115043e-04   1.3822142e+02   4.2388036e-03   1.3165985e+01   7.2771349e-01
   1.8200000e+01   6.4951585e+02   2.2186285e-04   1.3888497e+02   4.2388032e-03   1.3259026e+01   7.2771349e-01
   1.8300000e+01   6.7129954e+02   2.1607914e-04   1.3964779e+02   4.2388026e-03   1.3352171e+01   7.2771349e-01
   1.8400000e+01   6.9314395e+02   2.1019587e-04   1.4054055e+02   4.2388018e-03   1.3445693e+01   7.2771349e-01
   1.8500000e+01   7.1537130e+02   2.0451972e-04   1.4157756e+02   4.2388020e-03   1.3538956e+01   7.2771349e-01
   1.8600000e+01   7.3723886e+02   2.0513336e-04   1.4275889e+02   4.2388030e-03   1.3631773e+01   7.2771348e-01
   1.8700000e+01   7.6076018e+02   1.9991348e-04   1.4423758e+02   4.2392084e-03   1.3724695e+01   7.2771348e-01
   1.8800000e+01   7.8311144e+02   2.0061900e-04   1.4604643e+02   4.2396570e-03   1.3817559e+01   7.2771348e-01
   1.8900000e+01   8.0893833e+02   1.8892082e-04   1.4810310e+02   4.2401592e-03   1.3910235e+01   7.2771348e-01
   1.9000000e+01   8.1788116e+02   1.8656089e-04   1.4926243e+02   4.2406996e-03   1.3973875e+01   7.2771348e-01
   1.9100000e+01   8.7415569e+02   1.8328659e-04   1.5075958e+02   4.2408740e-03   1.4095032e+01   7.2771348e-01
   1.9200000e+01   8.9860518e+02   1.8414602e-04   1.5143529e+02   4.2408733e-03   1.4187711e+01   7.2771348e-01
   1.9300000e+01   9.2408168e+02   1.8510132e-04   1.5220898e+02   4.2408731e-03   1.4280396e+01   7.2771348e-01
   1.9400000e+01   9.4996836e+02   1.7918992e-04   1.5310201e+02   4.2408722e-03   1.4373501e+01   7.2771348e-01
   1.9500000e+01   9.7471480e+02   1.8013906e-04   1.5412429e+02   4.2408724e-03   1.4466531e+01   7.2771348e-01
   1.9600000e+01   9.9945903e+02   1.7359712e-04   1.5531068e+02   4.2408736e-03   1.4559713e+01   7.2771348e-01
   1.9700000e+01   1.0255487e+03   1.7452058e-04   1.5673856e+02   4.2412135e-03   1.4653804e+01   7.2771347e-01
   1.9800000e+01   1.0507128e+03   1.6922803e-04   1.5851365e+02   4.2416579e-03   1.4746932e+01   7.2771347e-01
   1.9900000e+01   1.0805332e+03   1.5674397e-04   1.6053043e+02   4.2421870e-03   1.4840023e+01   7.2771347e-01
   2.0000000e+01   1.0908925e+03   1.5010031e-04   1.6167400e+02   4.2429148e-03   1.4903852e+01   7.2771347e-01
   2.0100000e+01   1.1524048e+03   1.4156650e-04   1.6314044e+02   4.2429136e-03   1.5024961e+01   7.2771347e-01
   2.0200000e+01   1.1793079e+03   1.4220706e-04   1.6380816e+02   4.2429138e-03   1.5117899e+01   7.2771347e-01
   2.0300000e+01   1.2074179e+03   1.3714120e-04   1.6457505e+02   4.2429132e-03   1.5210671e+01   7.2771347e-01
   2.0400000e+01   1.2371692e+03   1.3782107e-04   1.6546480e+02   4.2429115e-03   1.5304676e+01   7.2771347e-01
   2.0500000e+01   1.2663974e+03   1.3216883e-04   1.6648391e+02   4.2429117e-03   1.5398937e+01   7.2771347e-01
   2.0600000e+01   1.2960407e+03   1.2674090e-04   1.6766897e+02   4.2429123e-03   1.5493168e+01   7.2771347e-01
   2.0700000e+01   1.3259091e+03   1.2725268e-04   1.6908696e+02   4.2431140e-03   1.5587372e+01   7.2771347e-01
   2.0800000e+01   1.3560523e+03   1.2204993e-04   1.7082462e+02   4.2435623e-03   1.5681628e+01   7.2771347e-01
   2.0900000e+01   1.3908234e+03   1.2278961e-04   1.7279144e+02   4.2441100e-03   1.5775845e+01   7.2771347e-01
   2.1000000e+01   1.4024193e+03   1.1600570e-04   1.7389975e+02   4.2446314e-03   1.5839989e+01   7.2771347e-01
   2.1100000e+01   1.4762435e+03   1.1273915e-04   1.7535161e+02   4.2448404e-03   1.5961681e+01   7.2771347e-01
   2.1200000e+01   1.5061360e+03   1.1378708e-04   1.7601586e+02   4.2448401e-03   1.6054423e+01   7.2771347e-01
   2.1300000e+01   1.5387881e+03   1.0879582e-04   1.7677257e+02   4.2448396e-03   1.6147604e+01   7.2771347e-01
   2.1400000e+01   1.5734365e+03   1.0979892e-04   1.7766331e+02   4.2448392e-03   1.6240512e+01   7.2771347e-01
   2.1500000e+01   1.6068004e+03   1.1078591e-04   1.7868140e+02   4.2448393e-03   1.6334867e+01   7.2771346e-01
   2.1600000e+01   1.6408995e+03   1.1179957e-04   1.7986647e+02   4.2448403e-03   1.6427624e+01   7.2771346e-01
   2.1700000e+01   1.6758100e+03   1.0642255e-04   1.8127102e+02   4.2450119e-03   1.6520449e+01   7.2771346e-01
   2.1800000e+01   1.7109750e+03   1.0742037e-04   1.8296960e+02   4.2454758e-03   1.6613241e+01   7.2771346e-01
   2.1900000e+01   1.7505074e+03   1.0230486e-04   1.8493527e+02   4.2460223e-03   1.6705998e+01   7.2771346e-01
   2.2000000e+01   1.7627783e+03   9.6130325e-05   1.8604458e+02   4.2468038e-03   1.6769517e+01   7.2771346e-01
   2.2100000e+01   1.8432598e+03   9.6851774e-05   1.8748790e+02   4.2467963e-03   1.6890604e+01   7.2771346e-01
   2.2200000e+01   1.8741396e+03   9.7840120e-05   1.8815914e+02   4.2407749e-03   1.6984844e+01   7.2771346e-01
   2.2300000e+01   1.9105724e+03   9.3182027e-05   1.8892188e+02   4.2407746e-03   1.7079109e+01   7.2771346e-01
   2.2400000e+01   1.9471032e+03   9.4029519e-05   1.8980416e+02   4.2407737e-03   1.7173582e+01   7.2771346e-01
   2.2500000e+01   1.9827126e+03   9.4829150e-05   1.9081671e+02   4.2407741e-03   1.7267705e+01   7.2771345e-01
   2.2600000e+01   2.0205456e+03   8.9640475e-05   1.9201490e+02   4.2407748e-03   1.7361948e+01   7.2771345e-01
   2.2700000e+01   2.0585430e+03   9.0613064e-05   1.9340305e+02   4.2409136e-03   1.7456160e+01   7.2771345e-01
   2.2800000e+01   2.0967963e+03   9.1667594e-05   1.9507222e+02   4.2413927e-03   1.7550435e+01   7.2771345e-01
   2.2900000e+01   2.1394358e+03   8.7051943e-05   1.9697805e+02   4.2419875e-03   1.7644585e+01   7.2771345e-01
   2.3000000e+01   2.1519494e+03   8.6097876e-05   1.9804576e+02   4.2425143e-03   1.7708793e+01   7.2771345e-01
   2.3100000e+01   2.2371510e+03   8.6838060e-05   1.9947639e+02   4.2427532e-03   1.7830141e+01   7.2771345e-01
   2.3200000e+01   2.2690621e+03   8.8296894e-05   2.0014410e+02   4.2427528e-03   1.7923414e+01   7.2771345e-01
   2.3300000e+01   2.3083593e+03   8.3552779e-05   2.0090997e+02   4.2427523e-03   1.8016555e+01   7.2771345e-01
   2.3400000e+01   2.3451846e+03   8.4892749e-05   2.0182262e+02   4.2427518e-03   1.8110012e+01   7.2771345e-01
   2.3500000e+01   2.3832314e+03   7.9998850e-05   2.0284186e+02   4.2427516e-03   1.8203249e+01   7.2771345e-01
   2.3600000e+01   2.4226939e+03   8.1187140e-05   2.0403431e+02   4.2427526e-03   1.8296475e+01   7.2771344e-01
   2.3700000e+01   2.4627656e+03   7.6570646e-05   2.0540976e+02   4.2428441e-03   1.8389618e+01   7.2771344e-01
   2.3800000e+01   2.5026028e+03   7.7792891e-05   2.0702102e+02   4.2433602e-03   1.8482919e+01   7.2771344e-01
   2.3900000e+01   2.5461236e+03   7.8936840e-05   2.0890017e+02   4.2440384e-03   1.8576026e+01   7.2771344e-01
   2.4000000e+01   2.5582796e+03   7.4279180e-05   2.0994828e+02   4.2445717e-03   1.8639881e+01   7.2771344e-01
   2.4100000e+01   2.6459127e+03   7.4864545e-05   2.1136461e+02   4.2448196e-03   1.8761984e+01   7.2771344e-01
   2.4200000e+01   2.6802571e+03   7.6088668e-05   2.1204403e+02   4.2448189e-03   1.8855328e+01   7.2771344e-01
   2.4300000e+01   2.7211137e+03   7.7384646e-05   2.1281268e+02   4.2448185e-03   1.8948669e+01   7.2771344e-01
   2.4400000e+01   2.7610404e+03   7.3020446e-05   2.1371293e+02   4.2448183e-03   1.9042047e+01   7.2771344e-01
   2.4500000e+01   2.8016913e+03   7.4233212e-05   2.1473647e+02   4.2448186e-03   1.9136293e+01   7.2771344e-01
   2.4600000e+01   2.8421331e+03   7.5493558e-05   2.1592572e+02   4.2448195e-03   1.9229278e+01   7.2771344e-01
   2.4700000e+01   2.8846110e+03   7.0936831e-05   2.1729023e+02   4.2448199e-03   1.9322247e+01   7.2771344e-01
   2.4800000e+01   2.9258918e+03   7.2207197e-05   2.1889297e+02   4.2453385e-03   1.9415311e+01   7.2771344e-01
   2.4900000e+01   2.9700032e+03   7.3422135e-05   2.2073633e+02   4.2459952e-03   1.9508237e+01   7.2771343e-01
   2.5000000e+01   2.9824638e+03   6.8445025e-05   2.2177937e+02   4.2403229e-03   1.9572050e+01   7.2771343e-01
   2.5100000e+01   3.0735630e+03   6.9096717e-05   2.2316662e+02   4.2404599e-03   1.9694712e+01   7.2771343e-01
   2.5200000e+01   3.1092611e+03   7.0382059e-05   2.2382858e+02   4.2404589e-03   1.9788049e+01   7.2771343e-01
   2.5300000e+01   3.1520168e+03   7.1634300e-05   2.2459118e+02   4.2404586e-03   1.9881443e+01   7.2771343e-01
   2.5400000e+01   3.1950992e+03   6.7751442e-05   2.2548411e+02   4.2404574e-03   1.9975249e+01   7.2771343e-01
   2.5500000e+01   3.2372828e+03   6.8839882e-05   2.2650597e+02   4.2404572e-03   2.0078161e+01   7.2771343e-01
   2.5600000e+01   3.2788867e+03   6.9945838e-05   2.2769238e+02   4.2404582e-03   2.0172018e+01   7.2771343e-01
   2.5700000e+01   3.3242858e+03   6.5638751e-05   2.2906510e+02   4.2404588e-03   2.0265313e+01   7.2771343e-01
   2.5800000e+01   3.3660315e+03   6.6879408e-05   2.3062789e+02   4.2408820e-03   2.0358618e+01   7.2771343e-01
   2.5900000e+01   3.4100768e+03   6.8131625e-05   2.3246471e+02   4.2415434e-03   2.0451625e+01   7.2771343e-01
   2.6000000e+01   3.4220243e+03   6.5310843e-05   2.3349298e+02   4.2420125e-03   2.0519881e+01   7.2771343e-01
   2.6100000e+01   3.5146537e+03   6.6089846e-05   2.3489542e+02   4.2421611e-03   2.0649535e+01   7.2771343e-01
   2.6200000e+01   3.5510218e+03   6.7616728e-05   2.3555956e+02   4.2421613e-03   2.0746083e+01   7.2771343e-01
   2.6300000e+01   3.5932142e+03   6.9012308e-05   2.3632090e+02   4.2421612e-03   2.0839480e+01   7.2771343e-01
   2.6400000e+01   3.6384502e+03   6.5361903e-05   2.3721507e+02   4.2421600e-03   2.0932755e+01   7.2771343e-01
   2.6500000e+01   3.6805016e+03   6.6663527e-05   2.3823633e+02   4.2421604e-03   2.1026116e+01   7.2771343e-01
   2.6600000e+01   3.7232873e+03   6.7934712e-05   2.3941943e+02   4.2421612e-03   2.1119932e+01   7.2771342e-01
   2.6700000e+01   3.7701428e+03   6.3349147e-05   2.4078973e+02   4.2421617e-03   2.1213393e+01   7.2771342e-01
   2.6800000e+01   3.8123281e+03   6.4512556e-05   2.4234373e+02   4.2425614e-03   2.1307031e+01   7.2771342e-01
   2.6900000e+01   3.8561020e+03   6.5707819e-05   2.4409957e+02   4.2432140e-03   2.1401328e+01   7.2771342e-01
   2.7000000e+01   3.8682367e+03   6.1303555e-05   2.4509576e+02   4.2436835e-03   2.1465721e+01   7.2771342e-01
   2.7100000e+01   3.9609852e+03   6.2132550e-05   2.4648376e+02   4.2438442e-03   2.1588430e+01   7.2771342e-01
   2.7200000e+01   3.9975065e+03   6.3770359e-05   2.4714789e+02   4.2438451e-03   2.1682240e+01   7.2771342e-01
   2.7300000e+01   4.0407611e+03   6.0559738e-05   2.4790548e+02   4.2438445e-03   2.1776177e+01   7.2771342e-01
   2.7400000e+01   4.0853256e+03   6.1827309e-05   2.4879662e+02   4.2438441e-03   2.1870342e+01   7.2771342e-01
   2.7500000e+01   4.1273144e+03   6.3112448e-05   2.4981680e+02   4.2438441e-03   2.1964645e+01   7.2771342e-01
   2.7600000e+01   4.1710372e+03   5.8719180e-05   2.5100828e+02   4.2438446e-03   2.2058830e+01   7.2771342e-01
   2.7700000e+01   4.2179835e+03   5.9911831e-05   2.5238702e+02   4.2438451e-03   2.2153641e+01   7.2771342e-01
   2.7800000e+01   4.2608816e+03   6.1186115e-05   2.5387928e+02   4.2441266e-03   2.2247846e+01   7.2771342e-01
   2.7900000e+01   4.3039695e+03   6.2489625e-05   2.5559539e+02   4.2447676e-03   2.2342130e+01   7.2771341e-01
   2.8000000e+01   4.3160493e+03   5.7967209e-05   2.5658679e+02   4.2452314e-03   2.2406367e+01   7.2771341e-01
   2.8100000e+01   4.4110078e+03   5.8805175e-05   2.5796677e+02   4.2454085e-03   2.2528432e+01   7.2771341e-01
   2.8200000e+01   4.4479520e+03   6.0489963e-05   2.5863493e+02   4.2454093e-03   2.2621563e+01   7.2771341e-01
   2.8300000e+01   4.4920246e+03   6.1911553e-05   2.5939990e+02   4.2454089e-03   2.2714849e+01   7.2771341e-01
   2.8400000e+01   4.5380723e+03   5.8316817e-05   2.6030188e+02   4.2454063e-03   2.2808175e+01   7.2771341e-01
   2.8500000e+01   4.5814514e+03   5.9637285e-05   2.6132492e+02   4.2454065e-03   2.2901521e+01   7.2771341e-01
   2.8600000e+01   4.6264696e+03   6.0879357e-05   2.6252163e+02   4.2454076e-03   2.2994455e+01   7.2771341e-01
   2.8700000e+01   4.6745715e+03   5.6731182e-05   2.6388555e+02   4.2454081e-03   2.3088619e+01   7.2771341e-01
   2.8800000e+01   4.7182663e+03   5.7991920e-05   2.6539829e+02   4.2456366e-03   2.3187023e+01   7.2771341e-01
   2.8900000e+01   4.7612944e+03   5.9317409e-05   2.6708367e+02   4.2462637e-03   2.3279722e+01   7.2771341e-01
   2.9000000e+01   4.7728536e+03   5.6829020e-05   2.6805155e+02   4.2469221e-03   2.3343474e+01   7.2771341e-01
   2.9100000e+01   4.8685661e+03   5.7650850e-05   2.6942580e+02   4.2469200e-03   2.3465854e+01   7.2771341e-01
   2.9200000e+01   4.9055606e+03   5.9255193e-05   2.7009252e+02   4.2469202e-03   2.3559883e+01   7.2771341e-01
   2.9300000e+01   4.9505066e+03   5.6043216e-05   2.7085390e+02   4.2469200e-03   2.3653937e+01   7.2771341e-01
   2.9400000e+01   4.9965489e+03   5.7399362e-05   2.7175395e+02   4.2469193e-03   2.3748158e+01   7.2771341e-01
   2.9500000e+01   5.0398160e+03   5.8793307e-05   2.7278274e+02   4.2469194e-03   2.3842373e+01   7.2771341e-01
   2.9600000e+01   5.0860498e+03   5.4779728e-05   2.7397540e+02   4.2469204e-03   2.3936555e+01   7.2771341e-01
   2.9700000e+01   5.1340558e+03   5.6087391e-05   2.7535239e+02   4.2469209e-03   2.4030929e+01   7.2771341e-01
   2.9800000e+01   5.1779508e+03   5.7417976e-05   2.7683912e+02   4.2470992e-03   2.4125480e+01   7.2771340e-01
   2.9900000e+01   5.2210114e+03   5.8732932e-05   2.7849930e+02   4.2476696e-03   2.4219479e+01   7.2771340e-01
   3.0000000e+01   5.2333850e+03   5.3766499e-05   2.7946225e+02   4.2481337e-03   2.4283652e+01   7.2771340e-01


==> dat/e4.dat <==
   1.0000000e-01   1.8782800e-01   1.2273932e+02   1.0438200e-01   1.2253979e+02   1.3095500e-01   1.2221995e+02
   2.0000000e-01   1.9906900e-01   1.1033336e+02   1.1436600e-01   1.0997859e+02   1.4977600e-01   1.0943482e+02
   3.0000000e-01   2.1029500e-01   9.7744604e+01   1.2432700e-01   9.7070294e+01   1.6750400e-01   9.6321047e+01
   4.0000000e-01   2.2133100e-01   8.4306846e+01   1.3428200e-01   8.3518519e+01   1.8217300e-01   8.2366629e+01
   5.0000000e-01   2.3250000e-01   7.1832406e+01   1.4570300e-01   7.0952904e+01   1.9602300e-01   6.9592477e+01
   6.0000000e-01   2.4350000e-01   6.0168394e+01   1.5588700e-01   5.9151344e+01   2.1036500e-01   5.7514508e+01
   7.0000000e-01   2.5459000e-01   4.8481447e+01   1.6612400e-01   4.7320580e+01   2.2414900e-01   4.5565846e+01
   8.0000000e-01   2.6575700e-01   3.5679280e+01   1.7611500e-01   3.4422340e+01   2.3905700e-01   3.2525480e+01
   9.0000000e-01   2.7679800e-01   2.1624277e+01   1.8605800e-01   2.0207096e+01   2.5249500e-01   1.8391142e+01
   1.0000000e+00   2.8997300e-01   1.1112588e+01   1.9760200e-01   9.9469300e+00   2.6963800e-01   7.2458104e+00
   1.1000000e+00   3.9364700e-01   1.0282226e+01   2.3964900e-01   9.1681669e+00   3.2582300e-01   6.8124611e+00
   1.2000000e+00   4.0729000e-01   9.5552643e+00   2.5465400e-01   8.8520214e+00   3.4011100e-01   6.3834020e+00
   1.3000000e+00   4.2090400e-01   8.7648261e+00   2.6970000e-01   8.2389028e+00   3.5520700e-01   5.8547010e+00
   1.4000000e+00   4.3456100e-01   8.0730604e+00   2.8470100e-01   7.5766420e+00   3.6909300e-01   5.5158631e+00
   1.5000000e+00   4.4839200e-01   7.5922546e+00   2.9972000e-01   7.0157544e+00   3.8338000e-01   5.1275111e+00
   1.6000000e+00   4.6198800e-01   6.8725219e+00   3.1471600e-01   6.2549280e+00   3.9839700e-01   4.5219778e+00
   1.7000000e+00   4.7556700e-01   6.4272117e+00   3.2961700e-01   5.8044155e+00   4.1250700e-01   4.1499188e+00
   1.8000000e+00   4.8927900e-01   5.7843664e+00   3.4461700e-01   5.2195595e+00   4.3119400e-01   3.4542545e+00
   1.9000000e+00   5.0904500e-01   5.2407107e+00   3.5951700e-01   4.6677577e+00   4.4503200e-01   3.0705525e+00
   2.0000000e+00   5.2203000e-01   4.4833834e+00   3.7325500e-01   3.8818068e+00   4.5803800e-01   2.7516638e+00
   2.1000000e+00   6.2476900e-01   4.2787243e+00   4.0282600e-01   3.5760579e+00   4.9925700e-01   2.6590651e+00
   2.2000000e+00   6.3881200e-01   4.0047960e+00   4.1810700e-01   3.1247644e+00   5.1716300e-01   2.4871187e+00
   2.3000000e+00   6.5295300e-01   3.6408692e+00   4.3352300e-01   2.8072820e+00   5.4292300e-01   2.2844755e+00
   2.4000000e+00   6.6731400e-01   3.3446814e+00   4.4869000e-01   2.6089252e+00   5.6437700e-01   2.1003403e+00
   2.5000000e+00   6.8354600e-01   3.0138473e+00   4.6376500e-01   2.4436681e+00   5.8532300e-01   1.8858232e+00
   2.6000000e+00   7.0238500e-01   2.6245020e+00   4.7925200e-01   2.2306976e+00   6.0547800e-01   1.6842733e+00
   2.7000000e+00   7.1662800e-01   2.3082954e+00   4.9503400e-01   1.9940263e+00   6.2803400e-01   1.4438572e+00
   2.8000000e+00   7.3426100e-01   1.9744754e+00   5.1083000e-01   1.8050643e+00   6.4780400e-01   1.2160896e+00
   2.9000000e+00   7.4828100e-01   1.6868366e+00   5.2646200e-01   1.5867758e+00   6.6722300e-01   9.9875619e-01
   3.0000000e+00   7.6147800e-01   1.4561198e+00   5.4223200e-01   1.2625374e+00   6.8534600e-01   8.3770601e-01
   3.1000000e+00   8.1455300e-01   1.4203080e+00   5.7812800e-01   1.2247455e+00   7.3739400e-01   8.3117016e-01
   3.2000000e+00   8.3045900e-01   1.3240872e+00   6.0054400e-01   1.1503472e+00   7.7388300e-01   8.1916751e-01
   3.3000000e+00   8.4624700e-01   1.2672267e+00   6.2269600e-01   1.0964882e+00   8.0855600e-01   8.0700344e-01
   3.4000000e+00   8.6202400e-01   1.2185987e+00   6.4503900e-01   1.0305204e+00   8.5685300e-01   7.9187793e-01
   3.5000000e+00   8.8460700e-01   1.1692872e+00   6.6796000e-01   9.6507090e-01   8.9611100e-01   7.8056285e-01
   3.6000000e+00   9.0090900e-01   1.0971206e+00   6.9015700e-01   9.1857539e-01   9.3487800e-01   7.6655607e-01
   3.7000000e+00   9.1768900e-01   1.0337557e+00   7.1235000e-01   8.7482640e-01   9.7145900e-01   7.5954870e-01
   3.8000000e+00   9.3651600e-01   9.8620828e-01   7.3476500e-01   8.3012773e-01   1.0031430e+00   7.4926977e-01
   3.9000000e+00   9.5283600e-01   9.4716544e-01   7.5753400e-01   7.7620016e-01   1.0350900e+00   7.3904891e-01
   4.0000000e+00   9.6797200e-01   9.1174808e-01   7.7576200e-01   7.5464734e-01   1.0667150e+00   7.3689969e-01
   4.1000000e+00   1.0290430e+00   9.0604787e-01   8.2544000e-01   7.5059606e-01   1.1400240e+00   7.3654764e-01
   4.2000000e+00   1.0524070e+00   9.0054972e-01   8.6036100e-01   7.4674190e-01   1.1917760e+00   7.3592047e-01
   4.3000000e+00   1.0859760e+00   8.9610118e-01   8.9612400e-01   7.4337604e-01   1.2505960e+00   7.3528352e-01
   4.4000000e+00   1.1159490e+00   8.8954236e-01   9.3191300e-01   7.3998108e-01   1.3146170e+00   7.3462460e-01
   4.5000000e+00   1.1370970e+00   8.8113315e-01   9.6771900e-01   7.3721106e-01   1.3687060e+00   7.3396965e-01
   4.6000000e+00   1.1595320e+00   8.7097892e-01   1.0031070e+00   7.3479999e-01   1.4163290e+00   7.3342974e-01
   4.7000000e+00   1.1811410e+00   8.6037863e-01   1.0386820e+00   7.3224758e-01   1.4723610e+00   7.3284819e-01
   4.8000000e+00   1.2024920e+00   8.4727562e-01   1.0747310e+00   7.2936133e-01   1.5229280e+00   7.3228123e-01
   4.9000000e+00   1.2235780e+00   8.3101665e-01   1.1082920e+00   7.2731671e-01   1.5737950e+00   7.3175419e-01
   5.0000000e+00   1.2414160e+00   8.1855896e-01   1.1351400e+00   7.2567011e-01   1.6108420e+00   7.3146500e-01
   5.1000000e+00   1.3324750e+00   8.1038650e-01   1.2155780e+00   7.2335632e-01   1.7407110e+00   7.3134796e-01
   5.2000000e+00   1.3609290e+00   7.9544250e-01   1.2807100e+00   7.1711866e-01   1.8771750e+00   7.3091619e-01
   5.3000000e+00   1.3922440e+00   7.7946488e-01   1.3437460e+00   7.0806300e-01   2.0057150e+00   7.3044722e-01
   5.4000000e+00   1.4191740e+00   7.6153806e-01   1.4059860e+00   6.9497383e-01   2.1425100e+00   7.3001893e-01
   5.5000000e+00   1.4592060e+00   7.4455058e-01   1.4682400e+00   6.7608528e-01   2.2710570e+00   7.2960012e-01
   5.6000000e+00   1.4956930e+00   7.2580898e-01   1.5309070e+00   6.4798274e-01   2.4081000e+00   7.2908451e-01
   5.7000000e+00   1.5213300e+00   7.0425917e-01   1.5948960e+00   6.0475305e-01   2.5380650e+00   7.2860893e-01
   5.8000000e+00   1.5488720e+00   6.7823349e-01   1.6621540e+00   5.3745024e-01   2.6710150e+00   7.2812320e-01
   5.9000000e+00   1.5751620e+00   6.4843510e-01   1.7320260e+00   4.2937456e-01   2.8038490e+00   7.2765659e-01
   6.0000000e+00   1.5985790e+00   6.2233791e-01   1.7953920e+00   3.0953653e-01   2.8878960e+00   7.2749695e-01
   6.1000000e+00   1.7102540e+00   5.7691418e-01   1.9784390e+00   2.1868036e-01   3.1128880e+00   7.2749515e-01
   6.2000000e+00   1.7538680e+00   5.4648923e-01   2.1406970e+00   2.0353231e-01   3.3600070e+00   7.2748545e-01
   6.3000000e+00   1.7937300e+00   5.0724815e-01   2.2927280e+00   1.8941042e-01   3.6506380e+00   7.2747375e-01
   6.4000000e+00   1.8337240e+00   4.7179076e-01   2.4400790e+00   1.7943603e-01   3.9216320e+00   7.2746161e-01
   6.5000000e+00   1.8741590e+00   4.2786391e-01   2.5870600e+00   1.6992377e-01   4.2088110e+00   7.2744947e-01
   6.6000000e+00   1.9152660e+00   3.7597785e-01   2.7351750e+00   1.6158467e-01   4.5163200e+00   7.2743817e-01
   6.7000000e+00   1.9567880e+00   3.1696429e-01   2.8834640e+00   1.5579769e-01   4.8077010e+00   7.2742635e-01
   6.8000000e+00   1.9981110e+00   2.7708383e-01   3.0323790e+00   1.5057541e-01   5.1146370e+00   7.2741477e-01
   6.9000000e+00   2.0395850e+00   2.4081654e-01   3.2049400e+00   1.4330989e-01   5.4482660e+00   7.2740491e-01
   7.0000000e+00   2.0758760e+00   2.0139684e-01   3.3514810e+00   1.0822821e-01   5.6380180e+00   7.2740234e-01
   7.1000000e+00   2.2173000e+00   1.4958741e-01   3.7451740e+00   9.5229007e-02   5.9820330e+00   7.2740234e-01
   7.2000000e+00   2.2872960e+00   1.4572728e-01   4.1017370e+00   9.3535251e-02   6.5418050e+00   7.2740169e-01
   7.3000000e+00   2.3569650e+00   1.4218476e-01   4.4411060e+00   9.1529559e-02   7.3541350e+00   7.2740062e-01
   7.4000000e+00   2.4232950e+00   1.3917518e-01   4.7777390e+00   8.9080971e-02   8.0063540e+00   7.2739952e-01
   7.5000000e+00   2.4872440e+00   1.3623923e-01   5.1151850e+00   8.5983870e-02   8.6757020e+00   7.2739842e-01
   7.6000000e+00   2.5557460e+00   1.3344098e-01   5.4497070e+00   8.1473150e-02   9.3307190e+00   7.2739733e-01
   7.7000000e+00   2.6223320e+00   1.3007764e-01   5.7893220e+00   7.5169628e-02   1.0077337e+01   7.2739624e-01
   7.8000000e+00   2.6901720e+00   1.2590599e-01   6.1340980e+00   6.5751244e-02   1.0820658e+01   7.2739516e-01
   7.9000000e+00   2.7724370e+00   1.1859516e-01   6.5182940e+00   5.0722212e-02   1.1504534e+01   7.2739433e-01
   8.0000000e+00   2.8369430e+00   1.0326301e-01   6.8068160e+00   3.7013876e-02   1.1747095e+01   7.2739433e-01
   8.1000000e+00   3.0547010e+00   9.7711681e-02   7.7078140e+00   3.2988794e-02   1.2400465e+01   7.2739434e-01
   8.2000000e+00   3.1906190e+00   9.6201754e-02   8.6324120e+00   3.0525358e-02   1.3296166e+01   7.2739434e-01
   8.3000000e+00   3.3179960e+00   9.4742108e-02   9.5517760e+00   2.7796610e-02   1.4374778e+01   7.2739435e-01
   8.4000000e+00   3.4397250e+00   9.3324829e-02   1.0491749e+01   2.4515688e-02   1.5373969e+01   7.2739435e-01
   8.5000000e+00   3.5740780e+00   9.1781359e-02   1.1423481e+01   2.0452900e-02   1.6374455e+01   7.2739436e-01
   8.6000000e+00   3.6824090e+00   9.0089528e-02   1.2353878e+01   1.6132535e-02   1.7409198e+01   7.2739437e-01
   8.7000000e+00   3.7903940e+00   8.7604042e-02   1.3285864e+01   1.3126710e-02   1.8400012e+01   7.2739437e-01
   8.8000000e+00   3.8994010e+00   8.4597572e-02   1.4209861e+01   1.1466425e-02   1.9374531e+01   7.2739438e-01
   8.9000000e+00   4.0343870e+00   8.1352940e-02   1.5159834e+01   9.1746980e-03   2.0477960e+01   7.2739439e-01
   9.0000000e+00   4.1363230e+00   6.4018373e-02   1.5793684e+01   7.6376331e-03   2.0798253e+01   7.2739439e-01
   9.1000000e+00   4.5238170e+00   6.2104212e-02   1.7868993e+01   7.1838457e-03   2.1522828e+01   7.2739439e-01
   9.2000000e+00   4.7716110e+00   6.1386654e-02   2.0340362e+01   6.5828224e-03   2.2337833e+01   7.2739439e-01
   9.3000000e+00   5.0120580e+00   6.0624685e-02   2.2830187e+01   5.9860933e-03   2.3314155e+01   7.2739440e-01
   9.4000000e+00   5.2421590e+00   5.9824315e-02   2.5276691e+01   5.3781337e-03   2.4288302e+01   7.2739441e-01
   9.5000000e+00   5.4749260e+00   5.9083572e-02   2.7756714e+01   4.7020100e-03   2.5347619e+01   7.2739442e-01
   9.6000000e+00   5.6763490e+00   5.8335680e-02   3.0209632e+01   4.0201032e-03   2.6273230e+01   7.2739442e-01
   9.7000000e+00   5.8988270e+00   5.7375990e-02   3.2649606e+01   3.3507182e-03   2.7263554e+01   7.2739443e-01
   9.8000000e+00   6.1388560e+00   5.5992020e-02   3.5069338e+01   2.7538426e-03   2.8417897e+01   7.2739444e-01
   9.9000000e+00   6.3827670e+00   5.4059770e-02   3.7519321e+01   2.1967445e-03   2.9324839e+01   7.2739445e-01
   1.0000000e+01   6.5807750e+00   3.5229683e-02   3.8950310e+01   2.0444675e-03   2.9655167e+01   7.2739445e-01
   1.0100000e+01   7.3645570e+00   3.4093564e-02   4.4151331e+01   1.9383188e-03   3.0383956e+01   7.2739445e-01
   1.0200000e+01   7.7646300e+00   3.3678346e-02   5.0947541e+01   1.7716441e-03   3.1141310e+01   7.2739445e-01
   1.0300000e+01   8.2262470e+00   3.3275501e-02   5.7754343e+01   1.5905000e-03   3.1976505e+01   7.2739446e-01
   1.0400000e+01   8.6817110e+00   3.2890702e-02   6.4545150e+01   1.4196548e-03   3.2838804e+01   7.2739447e-01
   1.0500000e+01   9.1419520e+00   3.2503727e-02   7.1240707e+01   1.2979149e-03   3.3804732e+01   7.2739447e-01
   1.0600000e+01   9.5375820e+00   3.2133071e-02   7.7876401e+01   1.1927452e-03   3.4797778e+01   7.2739448e-01
   1.0700000e+01   1.0004072e+01   3.1724808e-02   8.4565471e+01   1.0749925e-03   3.5908860e+01   7.2739449e-01
   1.0800000e+01   1.0466823e+01   3.1312960e-02   9.1307543e+01   9.3041321e-04   3.6903264e+01   7.2739450e-01
   1.0900000e+01   1.0982786e+01   3.0051156e-02   9.7961108e+01   7.4869582e-04   3.7673900e+01   7.2739451e-01
   1.1000000e+01   1.1312902e+01   2.1834897e-02   1.0174158e+02   7.1160087e-04   3.7918980e+01   7.2739451e-01
   1.1100000e+01   1.2899199e+01   1.2220498e-02   1.1533620e+02   6.2202530e-04   3.8566368e+01   7.2739451e-01
   1.1200000e+01   1.3836930e+01   1.1530912e-02   1.3468193e+02   5.7234340e-04   3.9384907e+01   7.2739451e-01
   1.1300000e+01   1.4862971e+01   1.0876981e-02   1.5421649e+02   5.1560558e-04   4.0287501e+01   7.2739452e-01
   1.1400000e+01   1.5877736e+01   1.0209655e-02   1.7359807e+02   4.6088441e-04   4.1181614e+01   7.2739453e-01
   1.1500000e+01   1.6849616e+01   9.5044647e-03   1.9295168e+02   4.1001746e-04   4.1994333e+01   7.2739453e-01
   1.1600000e+01   1.7866996e+01   8.7914587e-03   2.1233272e+02   3.5873275e-04   4.2892752e+01   7.2739454e-01
   1.1700000e+01   1.8871723e+01   8.0884665e-03   2.3178862e+02   3.0533306e-04   4.3828275e+01   7.2739455e-01
   1.1800000e+01   1.9875339e+01   7.3401658e-03   2.5119325e+02   2.5056366e-04   4.4756033e+01   7.2739456e-01
   1.1900000e+01   2.0880219e+01   5.8454023e-03   2.7066301e+02   1.8945867e-04   4.5485405e+01   7.2739456e-01
   1.2000000e+01   2.1528409e+01   4.6431191e-03   2.8173830e+02   1.9133811e-04   4.5760910e+01   7.2739456e-01
   1.2100000e+01   2.4529259e+01   4.4212196e-03   3.1370365e+02   1.6360207e-04   4.6314340e+01   7.2739456e-01
   1.2200000e+01   2.6836436e+01   4.1435188e-03   3.5159866e+02   1.5528369e-04   4.6987620e+01   7.2739457e-01
   1.2300000e+01   2.9069812e+01   3.8434348e-03   3.9707832e+02   1.4516934e-04   4.7694864e+01   7.2739458e-01
   1.2400000e+01   3.1421124e+01   3.5508219e-03   4.5000716e+02   1.3355264e-04   4.8457607e+01   7.2739458e-01
   1.2500000e+01   3.3747696e+01   3.2678843e-03   5.0924654e+02   1.1992820e-04   4.9226926e+01   7.2739459e-01
   1.2600000e+01   3.5909965e+01   2.9974736e-03   5.6877001e+02   1.0477139e-04   4.9997939e+01   7.2739460e-01
   1.2700000e+01   3.8123625e+01   2.7219298e-03   6.2796195e+02   8.8782472e-05   5.0786222e+01   7.2739461e-01
   1.2800000e+01   4.0305193e+01   2.4557463e-03   6.8745462e+02   6.9036656e-05   5.1539922e+01   7.2739462e-01
   1.2900000e+01   4.2599546e+01   1.9668379e-03   7.4708485e+02   4.4702323e-05   5.2438168e+01   7.2739462e-01
   1.3000000e+01   4.3898373e+01   1.2279253e-03   7.7620696e+02   6.1116122e-05   5.2819030e+01   7.2739462e-01
   1.3100000e+01   5.0284890e+01   1.1521526e-03   8.4995881e+02   3.7591705e-05   5.3381688e+01   7.2739462e-01
   1.3200000e+01   5.4854771e+01   1.0963968e-03   8.9921342e+02   3.4047003e-05   5.4010324e+01   7.2739463e-01
   1.3300000e+01   5.9409753e+01   1.0362917e-03   9.6522779e+02   3.2214800e-05   5.4903347e+01   7.2739464e-01
   1.3400000e+01   6.4029716e+01   9.7893148e-04   1.0496352e+03   3.0651024e-05   5.5634091e+01   7.2739464e-01
   1.3500000e+01   6.8735823e+01   9.2638127e-04   1.1589679e+03   2.9087527e-05   5.6483240e+01   7.2739465e-01
   1.3600000e+01   7.3209906e+01   8.7132983e-04   1.2879275e+03   2.7355343e-05   5.7337036e+01   7.2739466e-01
   1.3700000e+01   7.7673192e+01   8.1876559e-04   1.4360856e+03   2.5413583e-05   5.8075740e+01   7.2739467e-01
   1.3800000e+01   8.2308495e+01   7.6392631e-04   1.5976631e+03   2.3238985e-05   5.8788862e+01   7.2739468e-01
   1.3900000e+01   8.6851159e+01   6.6187544e-04   1.7672956e+03   2.0041366e-05   5.9509256e+01   7.2739468e-01
   1.4000000e+01   8.9460941e+01   5.6145018e-04   1.8322224e+03   4.3134533e-05   5.9746284e+01   7.2739468e-01
   1.4100000e+01   1.0420193e+02   5.0173856e-04   1.9728903e+03   2.2005351e-05   6.0223750e+01   7.2739468e-01
   1.4200000e+01   1.1342451e+02   4.8122615e-04   2.0306154e+03   2.0266595e-05   6.0847303e+01   7.2739469e-01
   1.4300000e+01   1.2285627e+02   4.5838157e-04   2.1121021e+03   1.8851544e-05   6.1551978e+01   7.2739469e-01
   1.4400000e+01   1.3217773e+02   4.3520835e-04   2.2238612e+03   1.8043477e-05   6.2234752e+01   7.2739470e-01
   1.4500000e+01   1.4128716e+02   4.1114694e-04   2.3476619e+03   1.8042516e-05   6.2984280e+01   7.2739471e-01
   1.4600000e+01   1.5065335e+02   3.8721374e-04   2.5044778e+03   1.7985058e-05   6.3680337e+01   7.2739472e-01
   1.4700000e+01   1.5983013e+02   3.6280874e-04   2.6878840e+03   1.7921977e-05   6.4471599e+01   7.2739473e-01
   1.4800000e+01   1.6928797e+02   3.3684029e-04   2.9225179e+03   1.7553899e-05   6.5236259e+01   7.2739473e-01
   1.4900000e+01   1.8003282e+02   2.4990718e-04   3.2027406e+03   1.4830772e-05   6.5787930e+01   7.2739474e-01
   1.5000000e+01   1.8537302e+02   1.8263894e-04   3.2906981e+03   3.8834202e-05   6.6004824e+01   7.2739474e-01
   1.5100000e+01   2.1495899e+02   1.6963485e-04   3.4571246e+03   1.8325045e-05   6.6523784e+01   7.2739474e-01
   1.5200000e+01   2.3510815e+02   1.6451155e-04   3.5206517e+03   1.7029731e-05   6.7108935e+01   7.2739475e-01
   1.5300000e+01   2.5556982e+02   1.5839494e-04   3.6059555e+03   1.6676787e-05   6.7868590e+01   7.2739476e-01
   1.5400000e+01   2.7597876e+02   1.5237504e-04   3.7199650e+03   1.6582368e-05   6.8664743e+01   7.2739476e-01
   1.5500000e+01   2.9706247e+02   1.4621571e-04   3.8685624e+03   1.6171434e-05   6.9331892e+01   7.2739477e-01
   1.5600000e+01   3.1793556e+02   1.3990932e-04   4.0442387e+03   1.5944890e-05   7.0031908e+01   7.2739478e-01
   1.5700000e+01   3.3915241e+02   1.3342065e-04   4.2493484e+03   1.5715757e-05   7.0900995e+01   7.2739479e-01
   1.5800000e+01   3.6059669e+02   1.2622966e-04   4.5110892e+03   1.5402437e-05   7.1627714e+01   7.2739480e-01
   1.5900000e+01   3.8211972e+02   1.0370060e-04   4.8471308e+03   1.2977252e-05   7.2237575e+01   7.2739481e-01
   1.6000000e+01   3.9256619e+02   8.9552047e-05   4.9460739e+03   3.6222631e-05   7.2487209e+01   7.2739481e-01
   1.6100000e+01   4.6165634e+02   8.7002157e-05   5.1287879e+03   1.6331555e-05   7.2980447e+01   7.2739481e-01
   1.6200000e+01   5.0655578e+02   8.5705525e-05   5.1931988e+03   1.5754545e-05   7.3554661e+01   7.2739481e-01
   1.6300000e+01   5.5128321e+02   8.4193319e-05   5.2828232e+03   1.5554713e-05   7.4221619e+01   7.2739482e-01
   1.6400000e+01   5.9646156e+02   8.2652935e-05   5.4035984e+03   1.5431521e-05   7.4921902e+01   7.2739483e-01
   1.6500000e+01   6.4198793e+02   8.1099159e-05   5.5588047e+03   1.5315401e-05   7.5548300e+01   7.2739484e-01
   1.6600000e+01   6.8666479e+02   7.9582678e-05   5.7350644e+03   1.5250659e-05   7.6272993e+01   7.2739485e-01
   1.6700000e+01   7.3138470e+02   7.8066014e-05   5.9530820e+03   1.5081563e-05   7.7032142e+01   7.2739485e-01
   1.6800000e+01   7.7840775e+02   7.4534261e-05   6.2254384e+03   1.4754846e-05   7.7744240e+01   7.2739485e-01
   1.6900000e+01   8.2913233e+02   4.8361847e-05   6.6055788e+03   1.1997209e-05   7.8354756e+01   7.2739486e-01
   1.7000000e+01   8.5061714e+02   3.8393855e-05   6.7060198e+03   3.6272798e-05   7.8635237e+01   7.2739486e-01
   1.7100000e+01   1.0003431e+03   3.4538130e-05   6.8975588e+03   1.5782549e-05   7.9156972e+01   7.2739486e-01
   1.7200000e+01   1.1022449e+03   3.4009186e-05   6.9653438e+03   1.5308998e-05   7.9683706e+01   7.2739486e-01
   1.7300000e+01   1.2005657e+03   3.3325535e-05   7.0596122e+03   1.5182332e-05   8.0268282e+01   7.2739486e-01
   1.7400000e+01   1.2984460e+03   3.2633945e-05   7.1886512e+03   1.5003289e-05   8.1001881e+01   7.2739486e-01
   1.7500000e+01   1.3963695e+03   3.1938206e-05   7.3501622e+03   1.4873320e-05   8.1723577e+01   7.2739486e-01
   1.7600000e+01   1.4945476e+03   3.1246116e-05   7.5422530e+03   1.4609235e-05   8.2341451e+01   7.2739486e-01
   1.7700000e+01   1.5925156e+03   3.0489426e-05   7.7707737e+03   1.4432424e-05   8.3250299e+01   7.2739486e-01
   1.7800000e+01   1.6953207e+03   2.7128724e-05   8.0528112e+03   1.4150500e-05   8.4107568e+01   7.2739486e-01
   1.7900000e+01   1.8041484e+03   9.8015306e-06   8.4570616e+03   1.1454362e-05   8.4833554e+01   7.2739486e-01
   1.8000000e+01   1.8436215e+03   6.9381505e-06   8.5595697e+03   3.5729493e-05   8.5036246e+01   7.2739486e-01
   1.8100000e+01   2.1472367e+03   5.5440465e-06   8.7588209e+03   1.5155966e-05   8.5502886e+01   7.2739486e-01
   1.8200000e+01   2.3419977e+03   5.3937783e-06   8.8285466e+03   1.4749109e-05   8.6035879e+01   7.2739486e-01
   1.8300000e+01   2.5494478e+03   5.1625625e-06   8.9266739e+03   1.4607051e-05   8.6664940e+01   7.2739486e-01
   1.8400000e+01   2.7563753e+03   4.9377888e-06   9.0605546e+03   1.4435501e-05   8.7248319e+01   7.2739486e-01
   1.8500000e+01   2.9637617e+03   4.7102715e-06   9.2300242e+03   1.4263758e-05   8.7862120e+01   7.2739486e-01
   1.8600000e+01   3.1705897e+03   4.4872650e-06   9.4238801e+03   1.4200682e-05   8.8461874e+01   7.2739486e-01
   1.8700000e+01   3.3786701e+03   4.2331847e-06   9.6550679e+03   1.4084694e-05   8.9139819e+01   7.2739486e-01
   1.8800000e+01   3.5995097e+03   3.6582832e-06   9.9436737e+03   1.3842954e-05   8.9867939e+01   7.2739486e-01
   1.8900000e+01   3.8127483e+03   2.8366868e-06   1.0368679e+04   1.1115119e-05   9.0485530e+01   7.2739486e-01
   1.9000000e+01   3.8710971e+03   2.7744754e-06   1.0472306e+04   3.4735345e-05   9.0702467e+01   7.2739486e-01
   1.9100000e+01   4.4636659e+03   2.5230763e-06   1.0678110e+04   1.4823084e-05   9.1202463e+01   7.2739486e-01
   1.9200000e+01   4.8107383e+03   2.4220791e-06   1.0749362e+04   1.4445595e-05   9.1840053e+01   7.2739486e-01
   1.9300000e+01   5.1923997e+03   2.3223576e-06   1.0851586e+04   1.4306774e-05   9.2510933e+01   7.2739486e-01
   1.9400000e+01   5.5631590e+03   2.2801374e-06   1.0988315e+04   1.4168412e-05   9.3132325e+01   7.2739486e-01
   1.9500000e+01   5.9445200e+03   2.1838873e-06   1.1163466e+04   1.4053532e-05   9.3756588e+01   7.2739486e-01
   1.9600000e+01   6.3243843e+03   2.0827626e-06   1.1370591e+04   1.3817215e-05   9.4440907e+01   7.2739486e-01
   1.9700000e+01   6.7080634e+03   1.9805703e-06   1.1603620e+04   1.3751560e-05   9.5151846e+01   7.2739486e-01
   1.9800000e+01   7.0935727e+03   1.9344377e-06   1.1899312e+04   1.3485434e-05   9.5864285e+01   7.2739486e-01
   1.9900000e+01   7.4574699e+03   1.7733819e-06   1.2352307e+04   1.0726316e-05   9.6484516e+01   7.2739486e-01
   2.0000000e+01   7.5345330e+03   1.7616013e-06   1.2462658e+04   3.5032566e-05   9.6720591e+01   7.2739486e-01
   2.0100000e+01   8.5090158e+03   1.7049432e-06   1.2673911e+04   1.4505535e-05   9.7271172e+01   7.2739486e-01
   2.0200000e+01   8.9955619e+03   1.6606706e-06   1.2745439e+04   1.4194289e-05   9.7806063e+01   7.2739486e-01
   2.0300000e+01   9.5503602e+03   1.6679994e-06   1.2852276e+04   1.3994038e-05   9.8446336e+01   7.2739486e-01
   2.0400000e+01   1.0104610e+04   1.6198541e-06   1.2996313e+04   1.3814529e-05   9.9221152e+01   7.2739486e-01
   2.0500000e+01   1.0666250e+04   1.5741026e-06   1.3173321e+04   1.3701373e-05   9.9867337e+01   7.2739486e-01
   2.0600000e+01   1.1255055e+04   1.5279844e-06   1.3380068e+04   1.3646285e-05   1.0052388e+02   7.2739486e-01
   2.0700000e+01   1.1865226e+04   1.4877845e-06   1.3617743e+04   1.3527413e-05   1.0131304e+02   7.2739486e-01
   2.0800000e+01   1.2477044e+04   1.4449536e-06   1.3922452e+04   1.3215486e-05   1.0199394e+02   7.2739486e-01
   2.0900000e+01   1.3035169e+04   1.4034212e-06   1.4389051e+04   1.0466793e-05   1.0266085e+02   7.2739486e-01
   2.1000000e+01   1.3134706e+04   1.3501290e-06   1.4501795e+04   3.4200433e-05   1.0294959e+02   7.2739486e-01
   2.1100000e+01   1.4478367e+04   1.2872369e-06   1.4718082e+04   1.4334153e-05   1.0337660e+02   7.2739486e-01
   2.1200000e+01   1.5105701e+04   1.2983033e-06   1.4791113e+04   1.4001109e-05   1.0394152e+02   7.2739486e-01
   2.1300000e+01   1.5821902e+04   1.2553632e-06   1.4900186e+04   1.3814216e-05   1.0467578e+02   7.2739486e-01
   2.1400000e+01   1.6552406e+04   1.2087454e-06   1.5045520e+04   1.3755599e-05   1.0535176e+02   7.2739486e-01
   2.1500000e+01   1.7285522e+04   1.1671748e-06   1.5230702e+04   1.3576965e-05   1.0599833e+02   7.2739486e-01
   2.1600000e+01   1.8022561e+04   1.1764864e-06   1.5435813e+04   1.3508099e-05   1.0664127e+02   7.2739486e-01
   2.1700000e+01   1.8792702e+04   1.1342287e-06   1.5676145e+04   1.3378677e-05   1.0742523e+02   7.2739486e-01
   2.1800000e+01   1.9557116e+04   1.0972370e-06   1.5984867e+04   1.3069827e-05   1.0827249e+02   7.2739486e-01
   2.1900000e+01   2.0235589e+04   1.0604975e-06   1.6477360e+04   1.0318879e-05   1.0898141e+02   7.2739486e-01
   2.2000000e+01   2.0339087e+04   1.0509840e-06   1.6590490e+04   3.4626083e-05   1.0925950e+02   7.2739486e-01
   2.2100000e+01   2.1901581e+04   1.0559916e-06   1.6808072e+04   1.4103470e-05   1.0980461e+02   7.2739486e-01
   2.2200000e+01   2.2603382e+04   1.0142728e-06   1.6882075e+04   1.3759529e-05   1.1042388e+02   7.2739486e-01
   2.2300000e+01   2.3425064e+04   9.7604064e-07   1.6993278e+04   1.3699010e-05   1.1111282e+02   7.2739486e-01
   2.2400000e+01   2.4270573e+04   9.3362388e-07   1.7150090e+04   1.3461300e-05   1.1181010e+02   7.2739486e-01
   2.2500000e+01   2.5104524e+04   8.9391582e-07   1.7336104e+04   1.3349971e-05   1.1245390e+02   7.2739486e-01
   2.2600000e+01   2.5945467e+04   9.0509516e-07   1.7548054e+04   1.3223356e-05   1.1308630e+02   7.2739486e-01
   2.2700000e+01   2.6836925e+04   8.6433761e-07   1.7790273e+04   1.3106130e-05   1.1382400e+02   7.2739486e-01
   2.2800000e+01   2.7721942e+04   8.2614898e-07   1.8095501e+04   1.2818150e-05   1.1469447e+02   7.2739486e-01
   2.2900000e+01   2.8457624e+04   8.3860843e-07   1.8602672e+04   1.0053415e-05   1.1532912e+02   7.2739486e-01
   2.3000000e+01   2.8573335e+04   7.9154134e-07   1.8717584e+04   3.4390796e-05   1.1556270e+02   7.2739486e-01
   2.3100000e+01   3.0276709e+04   7.9765337e-07   1.8941657e+04   1.3883546e-05   1.1605495e+02   7.2739486e-01
   2.3200000e+01   3.1009581e+04   8.1174761e-07   1.9016832e+04   1.3577361e-05   1.1669161e+02   7.2739486e-01
   2.3300000e+01   3.1916109e+04   7.7228219e-07   1.9132756e+04   1.3374135e-05   1.1742066e+02   7.2739486e-01
   2.3400000e+01   3.2836996e+04   7.8623927e-07   1.9291221e+04   1.3259938e-05   1.1817649e+02   7.2739486e-01
   2.3500000e+01   3.3773118e+04   7.4680989e-07   1.9481926e+04   1.3143620e-05   1.1887581e+02   7.2739486e-01
   2.3600000e+01   3.4705221e+04   7.0720520e-07   1.9697805e+04   1.3019510e-05   1.1971731e+02   7.2739486e-01
   2.3700000e+01   3.5646386e+04   7.2083114e-07   1.9939349e+04   1.2928433e-05   1.2058056e+02   7.2739486e-01
   2.3800000e+01   3.6609868e+04   6.8150780e-07   2.0252221e+04   1.2650985e-05   1.2135230e+02   7.2739486e-01
   2.3900000e+01   3.7376038e+04   6.9371353e-07   2.0761824e+04   9.8893717e-06   1.2194059e+02   7.2739486e-01
   2.4000000e+01   3.7488411e+04   6.6984475e-07   2.0876785e+04   3.4265551e-05   1.2217020e+02   7.2739486e-01
   2.4100000e+01   3.9288727e+04   6.7669401e-07   2.1103683e+04   1.3709570e-05   1.2266013e+02   7.2739486e-01
   2.4200000e+01   4.0031804e+04   6.9285687e-07   2.1180054e+04   1.3393858e-05   1.2320466e+02   7.2739486e-01
   2.4300000e+01   4.1011019e+04   6.5838029e-07   2.1296784e+04   1.3332847e-05   1.2382455e+02   7.2739486e-01
   2.4400000e+01   4.1980304e+04   6.7291259e-07   2.1457826e+04   1.3197452e-05   1.2452192e+02   7.2739486e-01
   2.4500000e+01   4.2997958e+04   6.3471182e-07   2.1651161e+04   1.3077663e-05   1.2524201e+02   7.2739486e-01
   2.4600000e+01   4.3986851e+04   6.4885771e-07   2.1868483e+04   1.2951841e-05   1.2588339e+02   7.2739486e-01
   2.4700000e+01   4.5005407e+04   6.1003070e-07   2.2113923e+04   1.2829157e-05   1.2678954e+02   7.2739486e-01
   2.4800000e+01   4.6012279e+04   6.2335980e-07   2.2428385e+04   1.2564815e-05   1.2754060e+02   7.2739486e-01
   2.4900000e+01   4.6817802e+04   5.8607253e-07   2.2948188e+04   9.8134053e-06   1.2821602e+02   7.2739486e-01
   2.5000000e+01   4.6927107e+04   5.6814642e-07   2.3065030e+04   3.4179673e-05   1.2848239e+02   7.2739486e-01
   2.5100000e+01   4.8805360e+04   5.7491383e-07   2.3294038e+04   1.3630725e-05   1.2900099e+02   7.2739486e-01
   2.5200000e+01   4.9553608e+04   5.9140086e-07   2.3371386e+04   1.3278546e-05   1.2957954e+02   7.2739486e-01
   2.5300000e+01   5.0591442e+04   5.5593648e-07   2.3493593e+04   1.3077031e-05   1.3032141e+02   7.2739486e-01
   2.5400000e+01   5.1594097e+04   5.7203104e-07   2.3656235e+04   1.3010883e-05   1.3100597e+02   7.2739486e-01
   2.5500000e+01   5.2682607e+04   5.3514347e-07   2.3854957e+04   1.2896503e-05   1.3167440e+02   7.2739486e-01
   2.5600000e+01   5.3718940e+04   5.4879837e-07   2.4073952e+04   1.2773247e-05   1.3228856e+02   7.2739486e-01
   2.5700000e+01   5.4783218e+04   5.6147516e-07   2.4319682e+04   1.2718022e-05   1.3305747e+02   7.2739486e-01
   2.5800000e+01   5.5867157e+04   5.2556030e-07   2.4634386e+04   1.2386088e-05   1.3375939e+02   7.2739486e-01
   2.5900000e+01   5.6673877e+04   5.3878975e-07   2.5152336e+04   9.6733486e-06   1.3438302e+02   7.2739486e-01
   2.6000000e+01   5.6778466e+04   5.1201010e-07   2.5269643e+04   3.3471789e-05   1.3461548e+02   7.2739486e-01
   2.6100000e+01   5.8674481e+04   5.1934134e-07   2.5501149e+04   1.3534923e-05   1.3505261e+02   7.2739486e-01
   2.6200000e+01   5.9408293e+04   5.3674555e-07   2.5580995e+04   1.3228481e-05   1.3558766e+02   7.2739486e-01
   2.6300000e+01   6.0450463e+04   5.0460247e-07   2.5707411e+04   1.3084765e-05   1.3627964e+02   7.2739486e-01
   2.6400000e+01   6.1457251e+04   5.1897635e-07   2.5873619e+04   1.2940952e-05   1.3700656e+02   7.2739486e-01
   2.6500000e+01   6.2531188e+04   5.3244386e-07   2.6076099e+04   1.2820463e-05   1.3759092e+02   7.2739486e-01
   2.6600000e+01   6.3591602e+04   4.9712014e-07   2.6293507e+04   1.2762543e-05   1.3824173e+02   7.2739486e-01
   2.6700000e+01   6.4647216e+04   5.1073206e-07   2.6544285e+04   1.2643451e-05   1.3892751e+02   7.2739486e-01
   2.6800000e+01   6.5733617e+04   5.2461812e-07   2.6858637e+04   1.2345208e-05   1.3959907e+02   7.2739486e-01
   2.6900000e+01   6.6578212e+04   4.8958415e-07   2.7385178e+04   9.5368745e-06   1.4024275e+02   7.2739486e-01
   2.7000000e+01   6.6684635e+04   4.7963968e-07   2.7502050e+04   3.3805042e-05   1.4047806e+02   7.2739486e-01
   2.7100000e+01   6.8653930e+04   4.8715262e-07   2.7735648e+04   1.3323381e-05   1.4097357e+02   7.2739486e-01
   2.7200000e+01   6.9404327e+04   5.0527851e-07   2.7815854e+04   1.3062071e-05   1.4147952e+02   7.2739486e-01
   2.7300000e+01   7.0463789e+04   5.1991083e-07   2.7943610e+04   1.2917970e-05   1.4208936e+02   7.2739486e-01
   2.7400000e+01   7.1535728e+04   4.8777312e-07   2.8115340e+04   1.2715157e-05   1.4270755e+02   7.2739486e-01
   2.7500000e+01   7.2632216e+04   5.0248016e-07   2.8321664e+04   1.2585069e-05   1.4331208e+02   7.2739486e-01
   2.7600000e+01   7.3737015e+04   4.6685236e-07   2.8546689e+04   1.2473467e-05   1.4389781e+02   7.2739486e-01
   2.7700000e+01   7.4824226e+04   4.8129633e-07   2.8794188e+04   1.2385284e-05   1.4465606e+02   7.2739486e-01
   2.7800000e+01   7.5903591e+04   4.9499471e-07   2.9106893e+04   1.2113408e-05   1.4529966e+02   7.2739486e-01
   2.7900000e+01   7.6758523e+04   4.6186068e-07   2.9622174e+04   9.3338745e-06   1.4596680e+02   7.2739486e-01
   2.8000000e+01   7.6866756e+04   4.6075056e-07   2.9741118e+04   3.3045296e-05   1.4618158e+02   7.2739486e-01
   2.8100000e+01   7.8838214e+04   4.6848160e-07   2.9976398e+04   1.3236832e-05   1.4660215e+02   7.2739486e-01
   2.8200000e+01   7.9578496e+04   4.8657387e-07   3.0058112e+04   1.2891320e-05   1.4721244e+02   7.2739486e-01
   2.8300000e+01   8.0612125e+04   5.0213666e-07   3.0190285e+04   1.2741391e-05   1.4779110e+02   7.2739486e-01
   2.8400000e+01   8.1685878e+04   4.7112110e-07   3.0363823e+04   1.2612711e-05   1.4839306e+02   7.2739486e-01
   2.8500000e+01   8.2747514e+04   4.8599878e-07   3.0570810e+04   1.2547933e-05   1.4902652e+02   7.2739486e-01
   2.8600000e+01   8.3816470e+04   4.9993864e-07   3.0798116e+04   1.2426870e-05   1.4974270e+02   7.2739486e-01
   2.8700000e+01   8.4884144e+04   4.6584151e-07   3.1047061e+04   1.2356005e-05   1.5044759e+02   7.2739486e-01
   2.8800000e+01   8.5926634e+04   4.7900426e-07   3.1367327e+04   1.2026105e-05   1.5117949e+02   7.2739486e-01
   2.8900000e+01   8.6746354e+04   4.9253279e-07   3.1888721e+04   9.2665722e-06   1.5189586e+02   7.2739486e-01
   2.9000000e+01   8.6852863e+04   4.4978989e-07   3.2009072e+04   3.3553892e-05   1.5213452e+02   7.2739486e-01
   2.9100000e+01   8.8753404e+04   4.5744233e-07   3.2245846e+04   1.3059299e-05   1.5259687e+02   7.2739486e-01
   2.9200000e+01   8.9465461e+04   4.7530608e-07   3.2328588e+04   1.2738085e-05   1.5315941e+02   7.2739486e-01
   2.9300000e+01   9.0497613e+04   4.4573048e-07   3.2460784e+04   1.2666307e-05   1.5386531e+02   7.2739486e-01
   2.9400000e+01   9.1553556e+04   4.6040779e-07   3.2638163e+04   1.2527128e-05   1.5454247e+02   7.2739486e-01
   2.9500000e+01   9.2581398e+04   4.7454813e-07   3.2845976e+04   1.2412621e-05   1.5515241e+02   7.2739486e-01
   2.9600000e+01   9.3676226e+04   4.4174831e-07   3.3073281e+04   1.2338232e-05   1.5584291e+02   7.2739486e-01
   2.9700000e+01   9.4734977e+04   4.5584474e-07   3.3326336e+04   1.2145411e-05   1.5661262e+02   7.2739486e-01
   2.9800000e+01   9.5767966e+04   4.7039063e-07   3.3645845e+04   1.1944342e-05   1.5734033e+02   7.2739486e-01
   2.9900000e+01   9.6598214e+04   4.3678239e-07   3.4177966e+04   9.1304464e-06   1.5804320e+02   7.2739486e-01
   3.0000000e+01   9.6701764e+04   4.3520308e-07   3.4296856e+04   3.3536773e-05   1.5827768e+02   7.2739486e-01


==> dat/r600.dat <==
   1.0000000e-01   3.0564530e+00   1.2551074e+02   3.0955470e+00   1.2578551e+02   1.2333398e+01   1.2558668e+02
   2.0000000e-01   6.3077520e+00   1.1163941e+02   7.7747100e+00   1.1185367e+02   3.5085282e+01   1.1168242e+02
   3.0000000e-01   8.8319360e+00   9.7659229e+01   1.0599622e+01   9.7717471e+01   5.2806275e+01   9.7581775e+01
   4.0000000e-01   1.1410269e+01   8.3544684e+01   1.3334713e+01   8.3861535e+01   6.7535868e+01   8.3561099e+01
   5.0000000e-01   1.3957094e+01   6.9658216e+01   1.6388355e+01   6.9865368e+01   8.2311208e+01   6.9670187e+01
   6.0000000e-01   1.5953936e+01   5.5409314e+01   1.9542932e+01   5.5709490e+01   9.7365697e+01   5.5644901e+01
   7.0000000e-01   1.8257468e+01   4.1621391e+01   2.3283342e+01   4.1782330e+01   1.1345514e+02   4.1669792e+01
   8.0000000e-01   2.0968827e+01   2.7735884e+01   2.6782514e+01   2.7756561e+01   1.2713684e+02   2.7628498e+01
   9.0000000e-01   2.3649648e+01   1.3723862e+01   3.0266226e+01   1.3723294e+01   1.4276370e+02   1.3713218e+01
   1.0000000e+00   2.5336376e+01   6.1278562e-01   3.2475918e+01   7.3977072e-01   1.5024701e+02   8.5269131e-01
   1.1000000e+00   2.7328078e+01   3.8812017e-01   3.3625434e+01   5.6878531e-01   1.5328460e+02   7.3541621e-01
   1.2000000e+00   2.8865467e+01   3.6148813e-01   3.4813273e+01   5.3971072e-01   1.5778214e+02   7.3493690e-01
   1.3000000e+00   3.0662822e+01   3.3202835e-01   3.6096010e+01   4.9086089e-01   1.6163172e+02   7.3492011e-01
   1.4000000e+00   3.2252866e+01   3.0341497e-01   3.7420433e+01   4.2116699e-01   1.6538076e+02   7.3490684e-01
   1.5000000e+00   3.3766027e+01   2.7612879e-01   3.8621094e+01   3.6324011e-01   1.6946252e+02   7.3489463e-01
   1.6000000e+00   3.5330062e+01   2.4791769e-01   3.9842465e+01   3.1923641e-01   1.7365694e+02   7.3488236e-01
   1.7000000e+00   3.7003312e+01   2.2135808e-01   4.0958124e+01   2.7963909e-01   1.7839466e+02   7.3486770e-01
   1.8000000e+00   3.8634240e+01   1.9141789e-01   4.2019455e+01   2.2690307e-01   1.8251299e+02   7.3483625e-01
   1.9000000e+00   4.0490005e+01   1.5218393e-01   4.3028734e+01   1.7768684e-01   1.8756921e+02   7.3396339e-01
   2.0000000e+00   4.1980322e+01   9.2564691e-02   4.3802538e+01   1.5004722e-01   1.9044731e+02   7.2764609e-01
   2.1000000e+00   4.3920177e+01   6.1302374e-02   4.4751232e+01   1.0348932e-01   1.9238694e+02   7.2740111e-01
   2.2000000e+00   4.6041288e+01   6.0107177e-02   4.5654088e+01   1.0291187e-01   1.9483459e+02   7.2740110e-01
   2.3000000e+00   4.7541805e+01   5.8709357e-02   4.6504979e+01   1.0237054e-01   1.9683873e+02   7.2740110e-01
   2.4000000e+00   4.9145835e+01   5.7055034e-02   4.7318964e+01   1.0161216e-01   1.9872078e+02   7.2740110e-01
   2.5000000e+00   5.0508975e+01   5.4814307e-02   4.8173363e+01   1.0052761e-01   2.0059281e+02   7.2740110e-01
   2.6000000e+00   5.2011139e+01   5.1730226e-02   4.9033111e+01   9.9089670e-02   2.0240971e+02   7.2740110e-01
   2.7000000e+00   5.3386341e+01   4.7063961e-02   5.0105542e+01   9.6932195e-02   2.0441361e+02   7.2740110e-01
   2.8000000e+00   5.4837297e+01   3.9573961e-02   5.1003190e+01   9.3756020e-02   2.0701049e+02   7.2740108e-01
   2.9000000e+00   5.6576260e+01   2.7957788e-02   5.1940655e+01   8.9050196e-02   2.1012283e+02   7.2740060e-01
   3.0000000e+00   5.7583021e+01   2.2791151e-02   5.2629711e+01   8.3732076e-02   2.1211375e+02   7.2739393e-01
   3.1000000e+00   5.9574225e+01   2.0923105e-02   5.3452998e+01   7.9515757e-02   2.1352906e+02   7.2739371e-01
   3.2000000e+00   6.1011140e+01   2.1314598e-02   5.4333739e+01   7.8578502e-02   2.1544706e+02   7.2739370e-01
   3.3000000e+00   6.2379515e+01   2.1551213e-02   5.5201561e+01   7.7016806e-02   2.1726553e+02   7.2739370e-01
   3.4000000e+00   6.3981627e+01   2.1512093e-02   5.6069861e+01   7.4933227e-02   2.1907824e+02   7.2739370e-01
   3.5000000e+00   6.5463364e+01   2.1434418e-02   5.6863239e+01   7.3437038e-02   2.2131053e+02   7.2739370e-01
   3.6000000e+00   6.6834560e+01   2.1217904e-02   5.7636195e+01   7.2110618e-02   2.2327875e+02   7.2739370e-01
   3.7000000e+00   6.8186785e+01   2.1119955e-02   5.8514093e+01   7.0408379e-02   2.2539457e+02   7.2739370e-01
   3.8000000e+00   6.9458483e+01   2.1363662e-02   5.9343275e+01   6.9541244e-02   2.2736116e+02   7.2739370e-01
   3.9000000e+00   7.0765766e+01   2.1941790e-02   6.0256444e+01   6.6442131e-02   2.2987449e+02   7.2739371e-01
   4.0000000e+00   7.1573262e+01   2.1978415e-02   6.0980261e+01   6.5781523e-02   2.3120577e+02   7.2739371e-01
   4.1000000e+00   7.4812370e+01   2.0855535e-02   6.2558867e+01   6.4064484e-02   2.3304868e+02   7.2739369e-01
   4.2000000e+00   7.8231535e+01   1.9193419e-02   6.4822343e+01   6.2259796e-02   2.3724689e+02   7.2739353e-01
   4.3000000e+00   8.1970275e+01   1.7676290e-02   6.7608893e+01   5.8333952e-02   2.4173941e+02   7.2739333e-01
   4.4000000e+00   8.6538937e+01   1.6149775e-02   6.9912611e+01   5.4801934e-02   2.4664721e+02   7.2739312e-01
   4.5000000e+00   9.0344644e+01   1.4553169e-02   7.2265134e+01   5.0919767e-02   2.5092862e+02   7.2739291e-01
   4.6000000e+00   9.3937062e+01   1.2903046e-02   7.4658136e+01   4.4669196e-02   2.5439238e+02   7.2739271e-01
   4.7000000e+00   9.7926176e+01   1.1075049e-02   7.6914589e+01   4.0431529e-02   2.5831833e+02   7.2739250e-01
   4.8000000e+00   1.0203595e+02   8.6826380e-03   7.9054077e+01   3.5438026e-02   2.6236097e+02   7.2739229e-01
   4.9000000e+00   1.0562499e+02   5.7168328e-03   8.1935218e+01   2.7347977e-02   2.6643383e+02   7.2739212e-01
   5.0000000e+00   1.0817032e+02   4.4850651e-03   8.4095005e+01   7.3164344e-03   2.6875155e+02   7.2739209e-01
   5.1000000e+00   1.1679473e+02   4.1140823e-03   8.8235089e+01   5.5172482e-03   2.7356904e+02   7.2739209e-01
   5.2000000e+00   1.2568310e+02   3.8808557e-03   9.3023463e+01   5.2264217e-03   2.8307035e+02   7.2739209e-01
   5.3000000e+00   1.3394209e+02   3.8026855e-03   9.6804371e+01   5.0365721e-03   2.9335551e+02   7.2739209e-01
   5.4000000e+00   1.4266733e+02   3.7907594e-03   1.0044944e+02   4.8410116e-03   3.0249024e+02   7.2739209e-01
   5.5000000e+00   1.5232153e+02   3.8232414e-03   1.0452215e+02   4.6433952e-03   3.1200233e+02   7.2739209e-01
   5.6000000e+00   1.6134517e+02   3.8639113e-03   1.0883040e+02   4.3948559e-03   3.2210926e+02   7.2739209e-01
   5.7000000e+00   1.6970590e+02   3.9376032e-03   1.1344334e+02   4.0578444e-03   3.3247351e+02   7.2739209e-01
   5.8000000e+00   1.7798329e+02   3.9621298e-03   1.1809400e+02   3.7063831e-03   3.4276339e+02   7.2739209e-01
   5.9000000e+00   1.8723117e+02   3.8380534e-03   1.2254045e+02   3.3900616e-03   3.5222687e+02   7.2739209e-01
   6.0000000e+00   1.9174642e+02   3.7092745e-03   1.2505070e+02   3.3277510e-03   3.5573484e+02   7.2739209e-01
   6.1000000e+00   2.0276133e+02   3.5618713e-03   1.2887401e+02   3.2981176e-03   3.5961722e+02   7.2739209e-01
   6.2000000e+00   2.1911490e+02   3.6435221e-03   1.3291325e+02   3.2083518e-03   3.6732443e+02   7.2739209e-01
   6.3000000e+00   2.3449420e+02   3.7443565e-03   1.3645797e+02   3.0517121e-03   3.7486726e+02   7.2739209e-01
   6.4000000e+00   2.4586708e+02   3.8176060e-03   1.4037297e+02   2.8794527e-03   3.8338959e+02   7.2739209e-01
   6.5000000e+00   2.5560955e+02   3.8555514e-03   1.4385475e+02   2.7138740e-03   3.9177702e+02   7.2739209e-01
   6.6000000e+00   2.6392714e+02   3.8707952e-03   1.4778854e+02   2.6168119e-03   3.9997960e+02   7.2739209e-01
   6.7000000e+00   2.7186954e+02   3.8695367e-03   1.5140634e+02   2.6071987e-03   4.0762782e+02   7.2739209e-01
   6.8000000e+00   2.7992467e+02   3.8601814e-03   1.5482363e+02   2.5995440e-03   4.1490812e+02   7.2739209e-01
   6.9000000e+00   2.8868389e+02   3.8521747e-03   1.5851290e+02   2.5749078e-03   4.2247516e+02   7.2739209e-01
   7.0000000e+00   2.9360115e+02   3.8355487e-03   1.6095597e+02   2.5704170e-03   4.2628778e+02   7.2739209e-01
   7.1000000e+00   3.0324877e+02   3.7201269e-03   1.6485624e+02   2.5671448e-03   4.3112157e+02   7.2739209e-01
   7.2000000e+00   3.1163722e+02   3.6760730e-03   1.6878564e+02   2.5629322e-03   4.3946231e+02   7.2739209e-01
   7.3000000e+00   3.1941161e+02   3.6352339e-03   1.7209490e+02   2.5491936e-03   4.4689472e+02   7.2739209e-01
   7.4000000e+00   3.2676573e+02   3.5829101e-03   1.7524797e+02   2.5424035e-03   4.5528092e+02   7.2739209e-01
   7.5000000e+00   3.3458520e+02   3.5563568e-03   1.7845594e+02   2.5368212e-03   4.6347374e+02   7.2739209e-01
   7.6000000e+00   3.4314884e+02   3.5425391e-03   1.8118734e+02   2.5346442e-03   4.7153267e+02   7.2739209e-01
   7.7000000e+00   3.5119536e+02   3.5297207e-03   1.8377184e+02   2.5340397e-03   4.7931950e+02   7.2739209e-01
   7.8000000e+00   3.5859931e+02   3.5254808e-03   1.8677862e+02   2.5332255e-03   4.8617545e+02   7.2739209e-01
   7.9000000e+00   3.6624053e+02   3.5211045e-03   1.9030655e+02   2.5311550e-03   4.9310466e+02   7.2739209e-01
   8.0000000e+00   3.7033535e+02   3.5258065e-03   1.9263280e+02   2.5277984e-03   4.9641175e+02   7.2739209e-01
   8.1000000e+00   3.8641396e+02   3.3583149e-03   1.9948563e+02   2.4873737e-03   5.1270205e+02   7.2739209e-01
   8.2000000e+00   4.0642920e+02   3.0543881e-03   2.1071291e+02   2.3430580e-03   5.4741110e+02   7.2739209e-01
   8.3000000e+00   4.2417493e+02   2.6910008e-03   2.2072588e+02   2.1926483e-03   5.8884823e+02   7.2739209e-01
   8.4000000e+00   4.4316513e+02   2.3253705e-03   2.3158137e+02   2.0407518e-03   6.2964789e+02   7.2739208e-01
   8.5000000e+00   4.6080803e+02   1.9486675e-03   2.4220044e+02   1.8847851e-03   6.5361325e+02   7.2739196e-01
   8.6000000e+00   4.7904755e+02   1.5731725e-03   2.5382702e+02   1.7273840e-03   6.8005726e+02   7.2738756e-01
   8.7000000e+00   4.9697993e+02   1.1930707e-03   2.6477979e+02   1.5668976e-03   7.1790286e+02   7.2723927e-01
   8.8000000e+00   5.1469011e+02   8.2854519e-04   2.7671588e+02   1.3973212e-03   7.6475024e+02   7.2331536e-01
   8.9000000e+00   5.3297498e+02   5.2774497e-04   2.9007849e+02   1.1407519e-03   8.4483468e+02   6.7117425e-01
   9.0000000e+00   5.4204620e+02   4.4003883e-04   2.9769917e+02   9.4596427e-04   9.0545096e+02   6.1110572e-01
   9.1000000e+00   5.7734187e+02   4.2139312e-04   3.2011365e+02   8.6530713e-04   1.0475854e+03   2.0754743e-01
   9.2000000e+00   6.1338673e+02   4.0921331e-04   3.4036442e+02   8.3221163e-04   1.2307238e+03   1.7939697e-01
   9.3000000e+00   6.4709580e+02   4.0182644e-04   3.6091358e+02   7.9707085e-04   1.3900699e+03   1.6537197e-01
   9.4000000e+00   6.8034382e+02   3.9816603e-04   3.8303450e+02   7.6284730e-04   1.5426763e+03   1.6327130e-01
   9.5000000e+00   7.1363367e+02   3.9567306e-04   4.0332552e+02   7.2860142e-04   1.7644353e+03   1.6307589e-01
   9.6000000e+00   7.4739772e+02   3.9367982e-04   4.3665106e+02   6.9454973e-04   1.9410914e+03   1.6305305e-01
   9.7000000e+00   7.8096222e+02   3.9168051e-04   4.5925159e+02   6.6049941e-04   2.1103451e+03   1.6297333e-01
   9.8000000e+00   8.1535196e+02   3.8826704e-04   4.7882309e+02   6.2572659e-04   2.3748060e+03   1.6109834e-01
   9.9000000e+00   8.5142703e+02   3.6382593e-04   5.0054712e+02   5.8703486e-04   2.5247593e+03   1.3543372e-01
   1.0000000e+01   8.6995659e+02   3.4495472e-04   5.1131591e+02   5.7455805e-04   2.6059118e+03   7.5774824e-02
   1.0100000e+01   9.1134394e+02   3.3675978e-04   5.2986771e+02   5.7141866e-04   2.6719062e+03   5.2037181e-02
   1.0200000e+01   9.4658160e+02   3.4571033e-04   5.4958461e+02   5.6513862e-04   2.7974830e+03   5.1821651e-02
   1.0300000e+01   9.7894816e+02   3.5964827e-04   5.6880889e+02   5.6056169e-04   2.9208778e+03   5.1039489e-02
   1.0400000e+01   1.0120447e+03   3.7350549e-04   5.8686829e+02   5.5757194e-04   3.0535469e+03   4.6059668e-02
   1.0500000e+01   1.0463965e+03   3.8680737e-04   6.0570633e+02   5.5461632e-04   3.1891036e+03   3.4148074e-02
   1.0600000e+01   1.0800694e+03   3.9959727e-04   6.2293113e+02   5.5143651e-04   3.3236534e+03   2.2476171e-02
   1.0700000e+01   1.1143879e+03   4.0977422e-04   6.4207897e+02   5.4785630e-04   3.4541278e+03   1.3519494e-02
   1.0800000e+01   1.1509655e+03   4.1375332e-04   6.5883460e+02   5.4314382e-04   3.5893674e+03   5.1644433e-03
   1.0900000e+01   1.1870122e+03   4.0611007e-04   6.7926855e+02   5.3571558e-04   3.7294809e+03   3.6444770e-03
   1.1000000e+01   1.2031456e+03   4.0414350e-04   6.9076767e+02   5.3254424e-04   3.7950984e+03   3.3035980e-03
   1.1100000e+01   1.2427036e+03   3.9745940e-04   7.0799776e+02   5.3122446e-04   3.8541842e+03   1.9955605e-03
   1.1200000e+01   1.2804116e+03   3.9908227e-04   7.2550989e+02   5.2706086e-04   3.9655660e+03   1.6758171e-03
   1.1300000e+01   1.3173918e+03   4.0162296e-04   7.4282585e+02   5.2297934e-04   4.0830073e+03   1.3106523e-03
   1.1400000e+01   1.3527170e+03   4.0164949e-04   7.6266009e+02   5.1750773e-04   4.1908923e+03   1.0798150e-03
   1.1500000e+01   1.3864592e+03   3.9899241e-04   7.8787561e+02   5.1231075e-04   4.2963951e+03   9.8754909e-04
   1.1600000e+01   1.4215930e+03   3.9439874e-04   8.1474766e+02   5.0702679e-04   4.4060442e+03   8.9911841e-04
   1.1700000e+01   1.4555139e+03   3.8877829e-04   8.4964377e+02   5.0128151e-04   4.5080235e+03   8.5515439e-04
   1.1800000e+01   1.4922916e+03   3.8244317e-04   8.9129601e+02   4.9549638e-04   4.6024041e+03   8.3450043e-04
   1.1900000e+01   1.5287127e+03   3.7919363e-04   9.3243241e+02   4.9010549e-04   4.7087555e+03   7.1908937e-04
   1.2000000e+01   1.5452607e+03   3.7860227e-04   9.5325795e+02   4.8836903e-04   4.7636839e+03   6.5717521e-04
   1.2100000e+01   1.5995335e+03   3.6669509e-04   9.7706293e+02   4.8530061e-04   4.8268986e+03   6.1394074e-04
   1.2200000e+01   1.6676904e+03   3.3765372e-04   1.0156337e+03   4.5931313e-04   4.9526122e+03   6.1083418e-04
   1.2300000e+01   1.7381405e+03   2.9875569e-04   1.0522390e+03   4.3152227e-04   5.0789860e+03   6.0727549e-04
   1.2400000e+01   1.8022025e+03   2.5876072e-04   1.0874521e+03   4.0203709e-04   5.2023098e+03   6.0374177e-04
   1.2500000e+01   1.8645969e+03   2.1953616e-04   1.1212385e+03   3.7186752e-04   5.3266157e+03   6.0025482e-04
   1.2600000e+01   1.9257175e+03   1.8006713e-04   1.1559695e+03   3.4117982e-04   5.4506913e+03   5.9680752e-04
   1.2700000e+01   1.9858392e+03   1.4049203e-04   1.1912484e+03   3.0939193e-04   5.5739305e+03   5.9335875e-04
   1.2800000e+01   2.0492298e+03   1.0332313e-04   1.2303488e+03   2.7582559e-04   5.6998266e+03   5.8949948e-04
   1.2900000e+01   2.1114355e+03   6.7737177e-05   1.2705546e+03   2.3893159e-04   5.8320643e+03   5.8114484e-04
   1.3000000e+01   2.1398903e+03   6.1618949e-05   1.2900496e+03   2.2898504e-04   5.9034864e+03   5.7739385e-04
   1.3100000e+01   2.2431973e+03   5.9480120e-05   1.3464632e+03   2.2163393e-04   6.0079769e+03   5.7546889e-04
   1.3200000e+01   2.3376368e+03   6.1370615e-05   1.4062971e+03   2.1342580e-04   6.2148927e+03   5.7544621e-04
   1.3300000e+01   2.4331787e+03   6.5974363e-05   1.4625104e+03   2.0415441e-04   6.4273805e+03   5.7544065e-04
   1.3400000e+01   2.5230662e+03   7.0956851e-05   1.5171497e+03   1.9301988e-04   6.6373798e+03   5.7543583e-04
   1.3500000e+01   2.6120056e+03   7.5794367e-05   1.5714069e+03   1.7956895e-04   6.8478124e+03   5.7543106e-04
   1.3600000e+01   2.7017485e+03   8.0489012e-05   1.6267185e+03   1.6760024e-04   7.0597750e+03   5.7542616e-04
   1.3700000e+01   2.7931399e+03   8.4975899e-05   1.6829707e+03   1.5991368e-04   7.2684044e+03   5.7542008e-04
   1.3800000e+01   2.8874035e+03   8.9002105e-05   1.7410578e+03   1.5187232e-04   7.4801367e+03   5.7537586e-04
   1.3900000e+01   2.9781599e+03   9.0826694e-05   1.7981105e+03   1.4557346e-04   7.6937857e+03   5.7508284e-04
   1.4000000e+01   3.0150318e+03   9.0858909e-05   1.8220886e+03   1.4488255e-04   7.7766550e+03   5.7501905e-04
   1.4100000e+01   3.1216961e+03   8.2585700e-05   1.8698215e+03   1.4473805e-04   7.8628922e+03   5.7491508e-04
   1.4200000e+01   3.2188475e+03   8.0621456e-05   1.9221924e+03   1.4287308e-04   8.0496620e+03   5.7489943e-04
   1.4300000e+01   3.3085706e+03   8.0241922e-05   1.9794808e+03   1.3650981e-04   8.2378298e+03   5.7489889e-04
   1.4400000e+01   3.3990024e+03   8.0019057e-05   2.0327762e+03   1.3184989e-04   8.4285462e+03   5.7489914e-04
   1.4500000e+01   3.4884517e+03   7.9501142e-05   2.0845297e+03   1.2889446e-04   8.6167234e+03   5.7489942e-04
   1.4600000e+01   3.5781726e+03   7.8403048e-05   2.1369551e+03   1.2483526e-04   8.8056156e+03   5.7489971e-04
   1.4700000e+01   3.6654797e+03   7.6562501e-05   2.1940169e+03   1.1774876e-04   8.9950658e+03   5.7489992e-04
   1.4800000e+01   3.7550542e+03   7.3272722e-05   2.2504510e+03   1.1188910e-04   9.1825666e+03   5.7489841e-04
   1.4900000e+01   3.8452135e+03   7.1285550e-05   2.2997725e+03   1.1056184e-04   9.3721062e+03   5.7489253e-04
   1.5000000e+01   3.8802287e+03   7.1314924e-05   2.3207105e+03   1.1048188e-04   9.4465552e+03   5.7490377e-04
   1.5100000e+01   3.9849113e+03   6.6239495e-05   2.3652781e+03   1.1044780e-04   9.5294862e+03   5.7488928e-04
   1.5200000e+01   4.0829298e+03   6.5674402e-05   2.4101593e+03   1.1028129e-04   9.7152105e+03   5.7487379e-04
   1.5300000e+01   4.1770699e+03   6.5658695e-05   2.4552986e+03   1.1012120e-04   9.9043834e+03   5.7487299e-04
   1.5400000e+01   4.2682151e+03   6.5528929e-05   2.4997596e+03   1.0996119e-04   1.0095485e+04   5.7487295e-04
   1.5500000e+01   4.3584133e+03   6.5384881e-05   2.5426996e+03   1.0987640e-04   1.0283911e+04   5.7487295e-04
   1.5600000e+01   4.4492679e+03   6.5219467e-05   2.5874460e+03   1.0972274e-04   1.0473814e+04   5.7487296e-04
   1.5700000e+01   4.5415890e+03   6.5012601e-05   2.6355469e+03   1.0912095e-04   1.0664480e+04   5.7487300e-04
   1.5800000e+01   4.6307458e+03   6.4945449e-05   2.6817881e+03   1.0886464e-04   1.0854968e+04   5.7487339e-04
   1.5900000e+01   4.7204600e+03   6.4793088e-05   2.7244533e+03   1.0871113e-04   1.1040589e+04   5.7488258e-04
   1.6000000e+01   4.7567451e+03   6.4869288e-05   2.7439043e+03   1.0867669e-04   1.1114590e+04   5.7489749e-04
   1.6100000e+01   4.8839807e+03   6.1146276e-05   2.8019274e+03   1.0837518e-04   1.1220396e+04   5.7487897e-04
   1.6200000e+01   5.0299853e+03   5.6244405e-05   2.8876106e+03   1.0606938e-04   1.1516345e+04   5.7468927e-04
   1.6300000e+01   5.1768020e+03   5.0150090e-05   2.9712283e+03   1.0265478e-04   1.1833242e+04   5.7444765e-04
   1.6400000e+01   5.3163227e+03   4.3950112e-05   3.0550035e+03   9.7991724e-05   1.2146813e+04   5.7420384e-04
   1.6500000e+01   5.4528819e+03   3.7639781e-05   3.1391875e+03   9.1884690e-05   1.2461936e+04   5.7395995e-04
   1.6600000e+01   5.5907029e+03   3.1219444e-05   3.2216656e+03   8.3726837e-05   1.2774479e+04   5.7371609e-04
   1.6700000e+01   5.7288969e+03   2.4885602e-05   3.3017468e+03   7.2680844e-05   1.3088882e+04   5.7347231e-04
   1.6800000e+01   5.8678689e+03   1.8968043e-05   3.3875249e+03   5.7595569e-05   1.3396744e+04   5.7323021e-04
   1.6900000e+01   6.0094743e+03   1.5042774e-05   3.4760175e+03   4.0932531e-05   1.3700765e+04   5.7302945e-04
   1.7000000e+01   6.0629093e+03   1.4760357e-05   3.5146829e+03   3.8058613e-05   1.3819011e+04   5.7300165e-04
   1.7100000e+01   6.2679175e+03   1.4488892e-05   3.6205758e+03   3.6777431e-05   1.3972408e+04   5.7300089e-04
   1.7200000e+01   6.4558055e+03   1.4768865e-05   3.7337129e+03   3.5178419e-05   1.4366310e+04   5.7299869e-04
   1.7300000e+01   6.6472129e+03   1.5712725e-05   3.8448975e+03   3.3940522e-05   1.4774233e+04   5.7299857e-04
   1.7400000e+01   6.8345981e+03   1.6864849e-05   3.9512152e+03   3.3159169e-05   1.5182380e+04   5.7299862e-04
   1.7500000e+01   7.0201440e+03   1.8066044e-05   4.0587081e+03   3.2370111e-05   1.5590134e+04   5.7299872e-04
   1.7600000e+01   7.2063051e+03   1.9266066e-05   4.1654907e+03   3.1577405e-05   1.5996591e+04   5.7299889e-04
   1.7700000e+01   7.3972311e+03   2.0372493e-05   4.2713098e+03   3.0793865e-05   1.6404075e+04   5.7299910e-04
   1.7800000e+01   7.5952952e+03   2.1054075e-05   4.3783112e+03   2.9803684e-05   1.6812567e+04   5.7299940e-04
   1.7900000e+01   7.7865854e+03   2.0938002e-05   4.4844163e+03   2.8230903e-05   1.7202424e+04   5.7300137e-04
   1.8000000e+01   7.8563741e+03   2.0914086e-05   4.5305525e+03   2.7899964e-05   1.7332258e+04   5.7300296e-04
   1.8100000e+01   8.0629003e+03   2.0137837e-05   4.6285285e+03   2.7692954e-05   1.7482504e+04   5.7300223e-04
   1.8200000e+01   8.2622143e+03   1.9856366e-05   4.7339113e+03   2.7149363e-05   1.7847144e+04   5.7299980e-04
   1.8300000e+01   8.4618069e+03   1.9631884e-05   4.8334703e+03   2.6570734e-05   1.8229899e+04   5.7299958e-04
   1.8400000e+01   8.6626732e+03   1.9391147e-05   4.9301291e+03   2.6061466e-05   1.8611626e+04   5.7299954e-04
   1.8500000e+01   8.8604636e+03   1.9134676e-05   5.0277547e+03   2.5482552e-05   1.8991925e+04   5.7299953e-04
   1.8600000e+01   9.0582864e+03   1.8883060e-05   5.1258737e+03   2.4903446e-05   1.9374410e+04   5.7299958e-04
   1.8700000e+01   9.2554784e+03   1.8628833e-05   5.2231559e+03   2.4279126e-05   1.9757736e+04   5.7299967e-04
   1.8800000e+01   9.4535325e+03   1.8485199e-05   5.3242157e+03   2.3562779e-05   2.0138469e+04   5.7299986e-04
   1.8900000e+01   9.6394880e+03   1.8423839e-05   5.4208637e+03   2.2963827e-05   2.0505864e+04   5.7300165e-04
   1.9000000e+01   9.7085716e+03   1.8440792e-05   5.4623036e+03   2.2888362e-05   2.0634968e+04   5.7300324e-04
   1.9100000e+01   9.9052809e+03   1.8001256e-05   5.5637775e+03   2.2536603e-05   2.0787841e+04   5.7300249e-04
   1.9200000e+01   1.0094063e+04   1.7914961e-05   5.6704940e+03   2.2162279e-05   2.1141138e+04   5.7300002e-04
   1.9300000e+01   1.0293843e+04   1.7907957e-05   5.7705736e+03   2.1803848e-05   2.1523795e+04   5.7299977e-04
   1.9400000e+01   1.0492511e+04   1.7865831e-05   5.8652580e+03   2.1468611e-05   2.1902963e+04   5.7299969e-04
   1.9500000e+01   1.0691972e+04   1.7783869e-05   5.9561182e+03   2.1202465e-05   2.2281869e+04   5.7299965e-04
   1.9600000e+01   1.0890198e+04   1.7667003e-05   6.0495373e+03   2.0992327e-05   2.2663281e+04   5.7299968e-04
   1.9700000e+01   1.1088588e+04   1.7566345e-05   6.1431042e+03   2.0759657e-05   2.3046195e+04   5.7299974e-04
   1.9800000e+01   1.1286200e+04   1.7540612e-05   6.2358585e+03   2.0520292e-05   2.3428394e+04   5.7299989e-04
   1.9900000e+01   1.1469844e+04   1.7610936e-05   6.3269213e+03   2.0276441e-05   2.3792541e+04   5.7300167e-04
   2.0000000e+01   1.1540048e+04   1.7632644e-05   6.3629128e+03   2.0264263e-05   2.3923285e+04   5.7300327e-04
   2.0100000e+01   1.1843066e+04   1.7114702e-05   6.5060574e+03   2.0170749e-05   2.4130881e+04   5.7300182e-04
   2.0200000e+01   1.2211144e+04   1.5749775e-05   6.7330110e+03   1.9375063e-05   2.4792608e+04   5.7297502e-04
   2.0300000e+01   1.2591378e+04   1.3787516e-05   6.9685059e+03   1.7948474e-05   2.5512466e+04   5.7293806e-04
   2.0400000e+01   1.2970356e+04   1.1747991e-05   7.2042314e+03   1.6256428e-05   2.6246312e+04   5.7290023e-04
   2.0500000e+01   1.3354093e+04   9.7196992e-06   7.4350046e+03   1.4522668e-05   2.6983583e+04   5.7286237e-04
   2.0600000e+01   1.3735306e+04   7.7245539e-06   7.6657999e+03   1.2742091e-05   2.7718856e+04   5.7282461e-04
   2.0700000e+01   1.4115448e+04   5.7590101e-06   7.9044107e+03   1.0907008e-05   2.8455379e+04   5.7278689e-04
   2.0800000e+01   1.4496632e+04   3.9306275e-06   8.1433258e+03   9.0611186e-06   2.9187771e+04   5.7274978e-04
   2.0900000e+01   1.4855396e+04   2.7691376e-06   8.3812524e+03   7.7705340e-06   2.9875715e+04   5.7272080e-04
   2.1000000e+01   1.4981232e+04   2.6846720e-06   8.4784568e+03   7.6841678e-06   3.0112076e+04   5.7271716e-04
   2.1100000e+01   1.5595236e+04   2.6493023e-06   8.8123134e+03   7.3247960e-06   3.0488481e+04   5.7271781e-04
   2.1200000e+01   1.6153204e+04   2.6910208e-06   9.1724861e+03   7.0563995e-06   3.1456363e+04   5.7271768e-04
   2.1300000e+01   1.6703827e+04   2.8250201e-06   9.5238498e+03   6.7843634e-06   3.2615709e+04   5.7271766e-04
   2.1400000e+01   1.7257698e+04   2.9861812e-06   9.8755665e+03   6.5445337e-06   3.3804076e+04   5.7271762e-04
   2.1500000e+01   1.7813480e+04   3.1535628e-06   1.0228690e+04   6.3120036e-06   3.4989469e+04   5.7271762e-04
   2.1600000e+01   1.8364017e+04   3.3240157e-06   1.0570782e+04   6.0824891e-06   3.6181120e+04   5.7271772e-04
   2.1700000e+01   1.8920039e+04   3.4743877e-06   1.0909747e+04   5.8544858e-06   3.7370563e+04   5.7271790e-04
   2.1800000e+01   1.9499701e+04   3.5550038e-06   1.1248583e+04   5.6073920e-06   3.8511190e+04   5.7271819e-04
   2.1900000e+01   2.0051503e+04   3.5150261e-06   1.1573184e+04   5.3692841e-06   3.9490985e+04   5.7271831e-04
   2.2000000e+01   2.0229792e+04   3.5081676e-06   1.1694493e+04   5.3362984e-06   3.9802341e+04   5.7271766e-04
   2.2100000e+01   2.0828413e+04   3.4324578e-06   1.1975435e+04   5.3260717e-06   4.0176951e+04   5.7271837e-04
   2.2200000e+01   2.1380778e+04   3.4166392e-06   1.2286472e+04   5.2275923e-06   4.1096941e+04   5.7271819e-04
   2.2300000e+01   2.1958105e+04   3.4041210e-06   1.2584149e+04   5.1273257e-06   4.2128540e+04   5.7271811e-04
   2.2400000e+01   2.2537861e+04   3.3862691e-06   1.2878551e+04   5.0379068e-06   4.3160054e+04   5.7271796e-04
   2.2500000e+01   2.3118049e+04   3.3580469e-06   1.3171593e+04   4.9560666e-06   4.4215978e+04   5.7271790e-04
   2.2600000e+01   2.3697115e+04   3.3174566e-06   1.3467309e+04   4.8765094e-06   4.5322720e+04   5.7271793e-04
   2.2700000e+01   2.4280251e+04   3.2753149e-06   1.3763185e+04   4.8007841e-06   4.6401014e+04   5.7271806e-04
   2.2800000e+01   2.4854983e+04   3.2386110e-06   1.4057734e+04   4.7076784e-06   4.7416767e+04   5.7271826e-04
   2.2900000e+01   2.5383010e+04   3.2022448e-06   1.4346844e+04   4.6039419e-06   4.8343476e+04   5.7271839e-04
   2.3000000e+01   2.5559164e+04   3.2040579e-06   1.4458931e+04   4.5920314e-06   4.8655516e+04   5.7271767e-04
   2.3100000e+01   2.6168158e+04   3.1239041e-06   1.4735884e+04   4.5886409e-06   4.9029137e+04   5.7271840e-04
   2.3200000e+01   2.6718741e+04   3.0830783e-06   1.5018194e+04   4.5297161e-06   4.9938359e+04   5.7271823e-04
   2.3300000e+01   2.7298406e+04   3.0636578e-06   1.5312146e+04   4.4484972e-06   5.0942949e+04   5.7271811e-04
   2.3400000e+01   2.7875644e+04   3.0526999e-06   1.5606577e+04   4.3650817e-06   5.1983324e+04   5.7271798e-04
   2.3500000e+01   2.8456929e+04   3.0405344e-06   1.5901708e+04   4.2829948e-06   5.3089974e+04   5.7271784e-04
   2.3600000e+01   2.9034558e+04   3.0217842e-06   1.6188292e+04   4.2069439e-06   5.4268254e+04   5.7271681e-04
   2.3700000e+01   2.9612321e+04   2.9943506e-06   1.6475186e+04   4.1164451e-06   5.5532076e+04   5.7270470e-04
   2.3800000e+01   3.0187035e+04   2.9566507e-06   1.6762684e+04   4.0331327e-06   5.6871281e+04   5.7262688e-04
   2.3900000e+01   3.0713219e+04   2.9533689e-06   1.7034302e+04   3.9673793e-06   5.8140995e+04   5.7248731e-04
   2.4000000e+01   3.0889740e+04   2.9560565e-06   1.7136264e+04   3.9630587e-06   5.8540578e+04   5.7247879e-04

